Clustered Federated Learning via Generalized Total Variation Minimization

We study optimization methods to train local (or personalized) models for decentralized collections of local datasets with an intrinsic network structure. This network structure arises from domain-specific notions of similarity between local datasets. Examples for such notions include spatio-temporal proximity, statistical dependencies or functional relations. Our main conceptual contribution is to formulate federated learning as generalized total variation (GTV) minimization. This formulation unifies and considerably extends existing federated learning methods. It is highly flexible and can be combined with a broad range of parametric models, including generalized linear models or deep neural networks. Our main algorithmic contribution is a fully decentralized federated learning algorithm. This algorithm is obtained by applying an established primal-dual method to solve GTV minimization. It can be implemented as message passing and is robust against inexact computations that arise from limited computational resources including processing time or bandwidth. Our main analytic contribution is an upper bound on the deviation between the local model parameters learnt by our algorithm and an oracle-based clustered federated learning method. This upper bound reveals conditions on the local models and the network structure of local datasets such that GTV minimization is able to pool (nearly) homogeneous local datasets.

==> FMIData.csv <==
date,min_temp,max_temp,latitude,longitude,station
2021-04-03,0.6,6.5,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-04,-0.2,6.7,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-05,0.4,3.5,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-06,0.3,4.4,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-07,1.0,3.9,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-08,-0.5,7.7,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-09,0.2,4.0,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-10,2.7,4.8,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-11,2.4,6.1,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-12,4.9,9.9,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-13,2.8,6.5,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-14,0.5,6.5,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-15,0.7,9.4,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-16,2.4,11.4,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-17,4.8,12.9,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-18,4.6,12.6,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-19,4.7,11.0,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-20,2.5,9.7,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-21,3.2,8.8,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-22,2.8,10.3,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-23,0.8,4.3,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-24,1.2,3.8,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-25,1.0,6.5,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-26,1.4,5.1,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-27,1.5,5.3,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-28,0.2,6.5,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-29,-1.2,7.7,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-30,-1.0,9.0,60.30373,25.54916,Porvoo Kilpilahti satama
2021-04-03,2.6,5.3,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-04,3.2,6.6,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-05,0.5,5.7,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-06,0.4,6.7,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-07,-3.2,4.8,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-08,-0.4,5.6,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-09,1.5,5.1,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-10,0.5,7.6,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-11,-1.7,7.7,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-12,3.9,7.5,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-13,-0.2,5.2,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-14,-3.3,6.0,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-15,-4.4,9.0,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-16,-0.2,11.5,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-17,0.3,14.5,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-18,-1.9,15.2,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-19,-2.2,13.2,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-20,-1.6,11.7,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-21,-2.0,10.0,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-22,1.3,5.5,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-23,1.4,5.2,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-24,0.7,3.2,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-25,0.4,2.7,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-26,0.7,2.7,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-27,-3.2,6.3,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-28,-4.3,6.3,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-29,-3.6,7.0,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-30,-4.6,7.5,60.12735,19.90038,Jomala Maarianhamina lentoasema
2021-04-03,2.0,4.1,59.77909,21.37479,Parainen Utö
2021-04-04,3.0,5.5,59.77909,21.37479,Parainen Utö
2021-04-05,0.2,4.2,59.77909,21.37479,Parainen Utö
2021-04-06,1.1,5.2,59.77909,21.37479,Parainen Utö
2021-04-07,1.7,5.2,59.77909,21.37479,Parainen Utö
2021-04-08,1.7,5.0,59.77909,21.37479,Parainen Utö
2021-04-09,2.3,4.6,59.77909,21.37479,Parainen Utö
2021-04-10,0.9,5.1,59.77909,21.37479,Parainen Utö
2021-04-11,2.8,5.7,59.77909,21.37479,Parainen Utö
2021-04-12,3.3,7.0,59.77909,21.37479,Parainen Utö
2021-04-13,2.7,5.1,59.77909,21.37479,Parainen Utö
2021-04-14,1.5,5.2,59.77909,21.37479,Parainen Utö
2021-04-15,1.4,7.1,59.77909,21.37479,Parainen Utö
2021-04-16,2.5,10.6,59.77909,21.37479,Parainen Utö
2021-04-17,4.3,12.3,59.77909,21.37479,Parainen Utö
2021-04-18,4.9,11.0,59.77909,21.37479,Parainen Utö
2021-04-19,4.4,9.1,59.77909,21.37479,Parainen Utö
2021-04-20,3.9,10.6,59.77909,21.37479,Parainen Utö
2021-04-21,3.5,8.4,59.77909,21.37479,Parainen Utö
2021-04-22,2.9,7.2,59.77909,21.37479,Parainen Utö
2021-04-23,1.0,4.4,59.77909,21.37479,Parainen Utö
2021-04-24,1.2,2.8,59.77909,21.37479,Parainen Utö
2021-04-25,1.4,4.0,59.77909,21.37479,Parainen Utö
2021-04-26,1.3,3.7,59.77909,21.37479,Parainen Utö
2021-04-27,1.7,6.2,59.77909,21.37479,Parainen Utö
2021-04-28,1.3,6.0,59.77909,21.37479,Parainen Utö
2021-04-29,1.2,6.8,59.77909,21.37479,Parainen Utö
2021-04-30,2.0,7.3,59.77909,21.37479,Parainen Utö
2021-04-03,2.7,4.0,59.95919,19.95367,Lemland Nyhamn
2021-04-04,3.2,5.1,59.95919,19.95367,Lemland Nyhamn
2021-04-05,0.0,4.5,59.95919,19.95367,Lemland Nyhamn
2021-04-06,1.4,4.5,59.95919,19.95367,Lemland Nyhamn
2021-04-07,1.6,5.1,59.95919,19.95367,Lemland Nyhamn
2021-04-08,1.7,3.7,59.95919,19.95367,Lemland Nyhamn
2021-04-09,1.3,4.4,59.95919,19.95367,Lemland Nyhamn
2021-04-10,1.0,4.9,59.95919,19.95367,Lemland Nyhamn
2021-04-11,2.4,4.8,59.95919,19.95367,Lemland Nyhamn
2021-04-12,3.4,5.0,59.95919,19.95367,Lemland Nyhamn
2021-04-13,2.5,4.0,59.95919,19.95367,Lemland Nyhamn
2021-04-14,1.6,4.5,59.95919,19.95367,Lemland Nyhamn
2021-04-15,1.3,8.9,59.95919,19.95367,Lemland Nyhamn
2021-04-16,2.5,10.1,59.95919,19.95367,Lemland Nyhamn
2021-04-17,4.5,13.1,59.95919,19.95367,Lemland Nyhamn
2021-04-18,5.1,11.1,59.95919,19.95367,Lemland Nyhamn
2021-04-19,5.5,9.3,59.95919,19.95367,Lemland Nyhamn
2021-04-20,4.8,9.6,59.95919,19.95367,Lemland Nyhamn
2021-04-21,4.8,6.4,59.95919,19.95367,Lemland Nyhamn
2021-04-22,2.3,6.6,59.95919,19.95367,Lemland Nyhamn
2021-04-23,2.7,4.4,59.95919,19.95367,Lemland Nyhamn
2021-04-24,1.3,3.2,59.95919,19.95367,Lemland Nyhamn
2021-04-25,1.1,2.8,59.95919,19.95367,Lemland Nyhamn
2021-04-26,1.1,2.9,59.95919,19.95367,Lemland Nyhamn
2021-04-27,1.4,7.1,59.95919,19.95367,Lemland Nyhamn
2021-04-28,1.6,4.0,59.95919,19.95367,Lemland Nyhamn
2021-04-29,2.4,6.2,59.95919,19.95367,Lemland Nyhamn
2021-04-30,1.8,6.8,59.95919,19.95367,Lemland Nyhamn
2021-04-03,2.3,5.1,60.17824,19.98686,Jomala Jomalaby
2021-04-04,2.6,7.6,60.17824,19.98686,Jomala Jomalaby
2021-04-05,0.2,6.4,60.17824,19.98686,Jomala Jomalaby
2021-04-06,-1.1,7.4,60.17824,19.98686,Jomala Jomalaby
2021-04-07,-2.3,5.4,60.17824,19.98686,Jomala Jomalaby
2021-04-08,-2.3,6.3,60.17824,19.98686,Jomala Jomalaby
2021-04-09,0.9,5.5,60.17824,19.98686,Jomala Jomalaby
2021-04-10,-0.1,7.9,60.17824,19.98686,Jomala Jomalaby
2021-04-11,-1.4,8.5,60.17824,19.98686,Jomala Jomalaby
2021-04-12,3.4,9.7,60.17824,19.98686,Jomala Jomalaby
2021-04-13,-0.2,5.8,60.17824,19.98686,Jomala Jomalaby
2021-04-14,-3.7,6.1,60.17824,19.98686,Jomala Jomalaby
2021-04-15,-4.0,8.8,60.17824,19.98686,Jomala Jomalaby
2021-04-16,-1.0,11.7,60.17824,19.98686,Jomala Jomalaby
2021-04-17,0.0,14.3,60.17824,19.98686,Jomala Jomalaby
2021-04-18,-2.5,14.7,60.17824,19.98686,Jomala Jomalaby
2021-04-19,-2.1,14.2,60.17824,19.98686,Jomala Jomalaby
2021-04-20,-2.1,13.1,60.17824,19.98686,Jomala Jomalaby
2021-04-21,-2.0,11.7,60.17824,19.98686,Jomala Jomalaby
2021-04-22,1.0,5.1,60.17824,19.98686,Jomala Jomalaby
2021-04-23,1.3,4.8,60.17824,19.98686,Jomala Jomalaby
2021-04-24,1.1,3.1,60.17824,19.98686,Jomala Jomalaby
2021-04-25,0.2,2.4,60.17824,19.98686,Jomala Jomalaby
2021-04-26,0.8,2.7,60.17824,19.98686,Jomala Jomalaby
2021-04-27,-3.1,6.6,60.17824,19.98686,Jomala Jomalaby
2021-04-28,-4.5,7.4,60.17824,19.98686,Jomala Jomalaby
2021-04-29,-3.9,7.2,60.17824,19.98686,Jomala Jomalaby
2021-04-30,-5.1,8.1,60.17824,19.98686,Jomala Jomalaby
2021-04-03,1.5,4.3,60.30098,19.13142,Hammarland Märket
2021-04-04,2.5,7.9,60.30098,19.13142,Hammarland Märket
2021-04-05,-0.4,5.0,60.30098,19.13142,Hammarland Märket
2021-04-06,0.9,5.8,60.30098,19.13142,Hammarland Märket
2021-04-07,0.8,2.7,60.30098,19.13142,Hammarland Märket
2021-04-08,1.0,3.9,60.30098,19.13142,Hammarland Märket
2021-04-09,1.5,5.2,60.30098,19.13142,Hammarland Märket
2021-04-10,1.4,6.3,60.30098,19.13142,Hammarland Märket
2021-04-11,1.3,4.3,60.30098,19.13142,Hammarland Märket
2021-04-12,2.3,5.0,60.30098,19.13142,Hammarland Märket
2021-04-13,2.1,4.7,60.30098,19.13142,Hammarland Märket
2021-04-14,1.7,2.5,60.30098,19.13142,Hammarland Märket
2021-04-15,2.0,2.8,60.30098,19.13142,Hammarland Märket
2021-04-16,2.6,4.2,60.30098,19.13142,Hammarland Märket
2021-04-17,3.7,4.8,60.30098,19.13142,Hammarland Märket
2021-04-18,3.9,5.7,60.30098,19.13142,Hammarland Märket
2021-04-19,3.6,7.7,60.30098,19.13142,Hammarland Märket
2021-04-20,4.3,8.6,60.30098,19.13142,Hammarland Märket
2021-04-21,3.7,6.1,60.30098,19.13142,Hammarland Märket
2021-04-22,1.5,4.6,60.30098,19.13142,Hammarland Märket
2021-04-23,2.1,3.8,60.30098,19.13142,Hammarland Märket
2021-04-24,1.3,3.2,60.30098,19.13142,Hammarland Märket
2021-04-25,0.5,2.6,60.30098,19.13142,Hammarland Märket
2021-04-26,1.1,3.0,60.30098,19.13142,Hammarland Märket
2021-04-27,2.2,2.6,60.30098,19.13142,Hammarland Märket
2021-04-28,1.8,4.8,60.30098,19.13142,Hammarland Märket
2021-04-29,2.4,4.6,60.30098,19.13142,Hammarland Märket
2021-04-30,2.7,4.5,60.30098,19.13142,Hammarland Märket
2021-04-03,1.8,4.5,59.50454,20.34748,Kökar Bogskär
2021-04-04,3.0,5.1,59.50454,20.34748,Kökar Bogskär
2021-04-05,-0.7,4.5,59.50454,20.34748,Kökar Bogskär
2021-04-06,1.8,4.1,59.50454,20.34748,Kökar Bogskär
2021-04-07,1.8,3.7,59.50454,20.34748,Kökar Bogskär
2021-04-08,1.7,3.7,59.50454,20.34748,Kökar Bogskär
2021-04-09,1.0,4.9,59.50454,20.34748,Kökar Bogskär
2021-04-10,0.9,4.5,59.50454,20.34748,Kökar Bogskär
2021-04-11,1.9,4.6,59.50454,20.34748,Kökar Bogskär
2021-04-12,3.6,5.7,59.50454,20.34748,Kökar Bogskär
2021-04-13,3.2,4.0,59.50454,20.34748,Kökar Bogskär
2021-04-14,2.2,3.3,59.50454,20.34748,Kökar Bogskär
2021-04-15,2.4,4.7,59.50454,20.34748,Kökar Bogskär
2021-04-16,3.6,7.4,59.50454,20.34748,Kökar Bogskär
2021-04-17,4.5,10.0,59.50454,20.34748,Kökar Bogskär
2021-04-18,5.2,10.5,59.50454,20.34748,Kökar Bogskär
2021-04-19,4.9,7.1,59.50454,20.34748,Kökar Bogskär
2021-04-20,4.7,6.8,59.50454,20.34748,Kökar Bogskär
2021-04-21,4.5,5.8,59.50454,20.34748,Kökar Bogskär
2021-04-22,2.7,5.3,59.50454,20.34748,Kökar Bogskär
2021-04-23,2.4,4.0,59.50454,20.34748,Kökar Bogskär
2021-04-24,1.3,3.6,59.50454,20.34748,Kökar Bogskär
2021-04-25,1.0,2.6,59.50454,20.34748,Kökar Bogskär
2021-04-26,1.0,3.1,59.50454,20.34748,Kökar Bogskär
2021-04-27,2.2,3.8,59.50454,20.34748,Kökar Bogskär
2021-04-28,2.1,3.4,59.50454,20.34748,Kökar Bogskär
2021-04-29,3.1,4.3,59.50454,20.34748,Kökar Bogskär
2021-04-30,3.2,4.8,59.50454,20.34748,Kökar Bogskär
2021-04-03,1.0,4.2,60.11163,21.69828,Parainen Fagerholm
2021-04-04,2.9,4.7,60.11163,21.69828,Parainen Fagerholm
2021-04-05,-0.2,3.9,60.11163,21.69828,Parainen Fagerholm
2021-04-06,1.0,3.8,60.11163,21.69828,Parainen Fagerholm
2021-04-07,-0.1,4.5,60.11163,21.69828,Parainen Fagerholm
2021-04-08,-0.3,3.7,60.11163,21.69828,Parainen Fagerholm
2021-04-09,1.6,4.3,60.11163,21.69828,Parainen Fagerholm
2021-04-10,1.3,4.8,60.11163,21.69828,Parainen Fagerholm
2021-04-11,2.6,6.0,60.11163,21.69828,Parainen Fagerholm
2021-04-12,2.8,6.8,60.11163,21.69828,Parainen Fagerholm
2021-04-13,1.3,4.4,60.11163,21.69828,Parainen Fagerholm
2021-04-14,0.6,5.0,60.11163,21.69828,Parainen Fagerholm
2021-04-15,0.4,8.0,60.11163,21.69828,Parainen Fagerholm
2021-04-16,1.5,12.2,60.11163,21.69828,Parainen Fagerholm
2021-04-17,1.5,14.7,60.11163,21.69828,Parainen Fagerholm
2021-04-18,1.3,13.5,60.11163,21.69828,Parainen Fagerholm
2021-04-19,1.4,12.2,60.11163,21.69828,Parainen Fagerholm
2021-04-20,1.0,11.5,60.11163,21.69828,Parainen Fagerholm
2021-04-21,2.0,8.7,60.11163,21.69828,Parainen Fagerholm
2021-04-22,3.1,7.7,60.11163,21.69828,Parainen Fagerholm
2021-04-23,0.9,3.6,60.11163,21.69828,Parainen Fagerholm
2021-04-24,1.7,3.0,60.11163,21.69828,Parainen Fagerholm
2021-04-25,1.1,4.7,60.11163,21.69828,Parainen Fagerholm
2021-04-26,1.1,3.9,60.11163,21.69828,Parainen Fagerholm
2021-04-27,1.0,5.8,60.11163,21.69828,Parainen Fagerholm
2021-04-28,0.6,6.8,60.11163,21.69828,Parainen Fagerholm
2021-04-29,0.1,7.7,60.11163,21.69828,Parainen Fagerholm
2021-04-30,0.5,7.3,60.11163,21.69828,Parainen Fagerholm
2021-04-03,2.0,4.0,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-04,3.0,7.6,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-05,-0.4,5.5,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-06,0.6,5.7,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-07,1.4,3.4,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-08,1.3,3.9,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-09,0.5,5.7,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-10,0.0,7.0,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-11,1.7,7.1,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-12,3.5,7.9,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-13,2.0,7.1,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-14,0.7,4.0,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-15,0.2,6.3,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-16,1.5,10.5,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-17,4.2,13.5,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-18,3.9,14.6,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-19,4.0,14.5,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-20,4.3,11.9,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-21,3.3,10.6,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-22,1.8,8.2,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-23,1.8,3.5,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-24,0.8,2.0,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-25,0.4,2.8,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-26,0.5,3.2,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-27,1.3,4.4,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-28,0.7,6.2,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-29,-0.3,7.7,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-30,0.5,5.1,60.25823,20.74698,Kumlinge kirkonkylä
2021-04-03,1.3,6.4,59.77363,22.94868,Hanko Russarö
2021-04-04,2.4,5.0,59.77363,22.94868,Hanko Russarö
2021-04-05,-0.6,3.7,59.77363,22.94868,Hanko Russarö
2021-04-06,1.1,4.2,59.77363,22.94868,Hanko Russarö
2021-04-07,1.3,4.9,59.77363,22.94868,Hanko Russarö
2021-04-08,0.2,5.9,59.77363,22.94868,Hanko Russarö
2021-04-09,2.7,4.1,59.77363,22.94868,Hanko Russarö
2021-04-10,1.2,4.5,59.77363,22.94868,Hanko Russarö
2021-04-11,2.8,5.5,59.77363,22.94868,Hanko Russarö
2021-04-12,3.3,7.8,59.77363,22.94868,Hanko Russarö
2021-04-13,2.5,5.4,59.77363,22.94868,Hanko Russarö
2021-04-14,1.7,6.4,59.77363,22.94868,Hanko Russarö
2021-04-15,0.9,7.9,59.77363,22.94868,Hanko Russarö
2021-04-16,2.1,8.3,59.77363,22.94868,Hanko Russarö
2021-04-17,4.5,10.1,59.77363,22.94868,Hanko Russarö
2021-04-18,4.0,8.8,59.77363,22.94868,Hanko Russarö
2021-04-19,3.6,8.3,59.77363,22.94868,Hanko Russarö
2021-04-20,3.4,7.8,59.77363,22.94868,Hanko Russarö
2021-04-21,2.0,7.2,59.77363,22.94868,Hanko Russarö
2021-04-22,3.7,7.8,59.77363,22.94868,Hanko Russarö
2021-04-23,1.7,4.7,59.77363,22.94868,Hanko Russarö
2021-04-24,1.6,4.5,59.77363,22.94868,Hanko Russarö
2021-04-25,1.3,5.8,59.77363,22.94868,Hanko Russarö
2021-04-26,1.0,5.2,59.77363,22.94868,Hanko Russarö
2021-04-27,2.3,6.8,59.77363,22.94868,Hanko Russarö
2021-04-28,1.3,6.2,59.77363,22.94868,Hanko Russarö
2021-04-29,1.2,7.0,59.77363,22.94868,Hanko Russarö
2021-04-30,1.3,9.1,59.77363,22.94868,Hanko Russarö
2021-04-03,0.5,7.1,60.3869,22.55183,Kaarina Yltöinen
2021-04-04,2.2,8.6,60.3869,22.55183,Kaarina Yltöinen
2021-04-05,-1.1,4.2,60.3869,22.55183,Kaarina Yltöinen
2021-04-06,-0.6,4.4,60.3869,22.55183,Kaarina Yltöinen
2021-04-07,-0.5,5.4,60.3869,22.55183,Kaarina Yltöinen
2021-04-08,-2.9,6.1,60.3869,22.55183,Kaarina Yltöinen
2021-04-09,0.6,4.4,60.3869,22.55183,Kaarina Yltöinen
2021-04-10,0.5,5.9,60.3869,22.55183,Kaarina Yltöinen
2021-04-11,-0.6,9.1,60.3869,22.55183,Kaarina Yltöinen
2021-04-12,3.6,11.0,60.3869,22.55183,Kaarina Yltöinen
2021-04-13,1.3,6.6,60.3869,22.55183,Kaarina Yltöinen
2021-04-14,-1.8,7.9,60.3869,22.55183,Kaarina Yltöinen
2021-04-15,-2.2,11.1,60.3869,22.55183,Kaarina Yltöinen
2021-04-16,-1.4,14.5,60.3869,22.55183,Kaarina Yltöinen
2021-04-17,2.9,17.6,60.3869,22.55183,Kaarina Yltöinen
2021-04-18,0.3,17.5,60.3869,22.55183,Kaarina Yltöinen
2021-04-19,-1.1,16.6,60.3869,22.55183,Kaarina Yltöinen
2021-04-20,-2.4,14.3,60.3869,22.55183,Kaarina Yltöinen
2021-04-21,-2.3,13.2,60.3869,22.55183,Kaarina Yltöinen
2021-04-22,-0.2,9.0,60.3869,22.55183,Kaarina Yltöinen
2021-04-23,0.3,5.1,60.3869,22.55183,Kaarina Yltöinen
2021-04-24,0.7,4.7,60.3869,22.55183,Kaarina Yltöinen
2021-04-25,0.2,5.7,60.3869,22.55183,Kaarina Yltöinen
2021-04-26,0.2,4.8,60.3869,22.55183,Kaarina Yltöinen
2021-04-27,-0.3,6.3,60.3869,22.55183,Kaarina Yltöinen
2021-04-28,-2.2,7.6,60.3869,22.55183,Kaarina Yltöinen
2021-04-29,-3.9,8.8,60.3869,22.55183,Kaarina Yltöinen
2021-04-30,-4.7,9.6,60.3869,22.55183,Kaarina Yltöinen
2021-04-03,1.4,4.7,59.86949,22.19343,Kemiönsaari Vänö
2021-04-04,2.9,4.7,59.86949,22.19343,Kemiönsaari Vänö
2021-04-05,-0.5,4.0,59.86949,22.19343,Kemiönsaari Vänö
2021-04-06,1.2,3.6,59.86949,22.19343,Kemiönsaari Vänö
2021-04-07,1.1,4.9,59.86949,22.19343,Kemiönsaari Vänö
2021-04-08,0.8,4.0,59.86949,22.19343,Kemiönsaari Vänö
2021-04-09,2.5,4.4,59.86949,22.19343,Kemiönsaari Vänö
2021-04-10,0.4,4.3,59.86949,22.19343,Kemiönsaari Vänö
2021-04-11,2.9,6.5,59.86949,22.19343,Kemiönsaari Vänö
2021-04-12,3.3,7.9,59.86949,22.19343,Kemiönsaari Vänö
2021-04-13,2.4,4.2,59.86949,22.19343,Kemiönsaari Vänö
2021-04-14,1.3,5.3,59.86949,22.19343,Kemiönsaari Vänö
2021-04-15,0.5,8.9,59.86949,22.19343,Kemiönsaari Vänö
2021-04-16,1.6,12.3,59.86949,22.19343,Kemiönsaari Vänö
2021-04-17,4.4,13.4,59.86949,22.19343,Kemiönsaari Vänö
2021-04-18,4.8,12.6,59.86949,22.19343,Kemiönsaari Vänö
2021-04-19,4.0,10.1,59.86949,22.19343,Kemiönsaari Vänö
2021-04-20,3.2,11.0,59.86949,22.19343,Kemiönsaari Vänö
2021-04-21,2.5,8.1,59.86949,22.19343,Kemiönsaari Vänö
2021-04-22,3.2,6.8,59.86949,22.19343,Kemiönsaari Vänö
2021-04-23,1.4,4.0,59.86949,22.19343,Kemiönsaari Vänö
2021-04-24,1.5,3.5,59.86949,22.19343,Kemiönsaari Vänö
2021-04-25,1.0,5.0,59.86949,22.19343,Kemiönsaari Vänö
2021-04-26,0.9,4.6,59.86949,22.19343,Kemiönsaari Vänö
2021-04-27,1.9,6.2,59.86949,22.19343,Kemiönsaari Vänö
2021-04-28,1.4,5.3,59.86949,22.19343,Kemiönsaari Vänö
2021-04-29,1.4,7.0,59.86949,22.19343,Kemiönsaari Vänö
2021-04-30,1.5,7.1,59.86949,22.19343,Kemiönsaari Vänö
2021-04-03,1.3,5.9,59.80861,22.91248,Hanko Tulliniemi
2021-04-04,2.3,4.3,59.80861,22.91248,Hanko Tulliniemi
2021-04-05,-0.5,3.6,59.80861,22.91248,Hanko Tulliniemi
2021-04-06,1.0,3.7,59.80861,22.91248,Hanko Tulliniemi
2021-04-07,1.5,4.0,59.80861,22.91248,Hanko Tulliniemi
2021-04-08,0.3,4.4,59.80861,22.91248,Hanko Tulliniemi
2021-04-09,2.7,4.2,59.80861,22.91248,Hanko Tulliniemi
2021-04-10,1.2,4.1,59.80861,22.91248,Hanko Tulliniemi
2021-04-11,2.9,5.0,59.80861,22.91248,Hanko Tulliniemi
2021-04-12,3.3,7.1,59.80861,22.91248,Hanko Tulliniemi
2021-04-13,2.6,4.7,59.80861,22.91248,Hanko Tulliniemi
2021-04-14,1.5,6.0,59.80861,22.91248,Hanko Tulliniemi
2021-04-15,1.1,7.4,59.80861,22.91248,Hanko Tulliniemi
2021-04-16,3.1,8.6,59.80861,22.91248,Hanko Tulliniemi
2021-04-17,5.5,11.5,59.80861,22.91248,Hanko Tulliniemi
2021-04-18,6.2,9.8,59.80861,22.91248,Hanko Tulliniemi
2021-04-19,5.8,8.1,59.80861,22.91248,Hanko Tulliniemi
2021-04-20,4.8,8.7,59.80861,22.91248,Hanko Tulliniemi
2021-04-21,4.1,6.7,59.80861,22.91248,Hanko Tulliniemi
2021-04-22,4.0,8.1,59.80861,22.91248,Hanko Tulliniemi
2021-04-23,1.7,4.6,59.80861,22.91248,Hanko Tulliniemi
2021-04-24,1.5,4.1,59.80861,22.91248,Hanko Tulliniemi
2021-04-25,1.0,5.8,59.80861,22.91248,Hanko Tulliniemi
2021-04-26,0.6,5.1,59.80861,22.91248,Hanko Tulliniemi
2021-04-27,2.1,6.0,59.80861,22.91248,Hanko Tulliniemi
2021-04-28,1.1,5.4,59.80861,22.91248,Hanko Tulliniemi
2021-04-29,2.9,7.1,59.80861,22.91248,Hanko Tulliniemi
2021-04-30,1.4,8.3,59.80861,22.91248,Hanko Tulliniemi
2021-04-03,1.2,5.0,60.37788,22.0964,Turku Rajakari
2021-04-04,2.9,5.7,60.37788,22.0964,Turku Rajakari
2021-04-05,-0.4,4.2,60.37788,22.0964,Turku Rajakari
2021-04-06,0.1,4.1,60.37788,22.0964,Turku Rajakari
2021-04-07,0.4,3.3,60.37788,22.0964,Turku Rajakari
2021-04-08,0.1,3.2,60.37788,22.0964,Turku Rajakari
2021-04-09,1.8,4.5,60.37788,22.0964,Turku Rajakari
2021-04-10,0.7,5.0,60.37788,22.0964,Turku Rajakari
2021-04-11,2.4,7.1,60.37788,22.0964,Turku Rajakari
2021-04-12,2.8,9.7,60.37788,22.0964,Turku Rajakari
2021-04-13,1.7,4.8,60.37788,22.0964,Turku Rajakari
2021-04-14,-0.5,5.2,60.37788,22.0964,Turku Rajakari
2021-04-15,0.4,9.6,60.37788,22.0964,Turku Rajakari
2021-04-16,1.8,11.6,60.37788,22.0964,Turku Rajakari
2021-04-17,4.0,15.4,60.37788,22.0964,Turku Rajakari
2021-04-18,3.4,15.7,60.37788,22.0964,Turku Rajakari
2021-04-19,2.6,14.5,60.37788,22.0964,Turku Rajakari
2021-04-20,2.2,11.9,60.37788,22.0964,Turku Rajakari
2021-04-21,2.3,8.1,60.37788,22.0964,Turku Rajakari
2021-04-22,2.9,6.8,60.37788,22.0964,Turku Rajakari
2021-04-23,1.3,3.8,60.37788,22.0964,Turku Rajakari
2021-04-24,1.6,3.3,60.37788,22.0964,Turku Rajakari
2021-04-25,0.5,4.5,60.37788,22.0964,Turku Rajakari
2021-04-26,0.7,3.7,60.37788,22.0964,Turku Rajakari
2021-04-27,1.2,5.2,60.37788,22.0964,Turku Rajakari
2021-04-28,0.6,5.6,60.37788,22.0964,Turku Rajakari
2021-04-29,0.2,6.7,60.37788,22.0964,Turku Rajakari
2021-04-30,0.7,6.2,60.37788,22.0964,Turku Rajakari
2021-04-03,0.2,6.4,60.45439,22.1787,Turku Artukainen
2021-04-04,2.8,8.6,60.45439,22.1787,Turku Artukainen
2021-04-05,-0.3,4.5,60.45439,22.1787,Turku Artukainen
2021-04-06,-0.8,4.8,60.45439,22.1787,Turku Artukainen
2021-04-07,-1.8,4.2,60.45439,22.1787,Turku Artukainen
2021-04-08,-3.9,5.7,60.45439,22.1787,Turku Artukainen
2021-04-09,1.7,5.2,60.45439,22.1787,Turku Artukainen
2021-04-10,0.5,6.0,60.45439,22.1787,Turku Artukainen
2021-04-11,-1.0,10.0,60.45439,22.1787,Turku Artukainen
2021-04-12,3.5,11.6,60.45439,22.1787,Turku Artukainen
2021-04-13,1.2,7.0,60.45439,22.1787,Turku Artukainen
2021-04-14,-0.6,6.8,60.45439,22.1787,Turku Artukainen
2021-04-15,-1.2,10.9,60.45439,22.1787,Turku Artukainen
2021-04-16,0.8,14.2,60.45439,22.1787,Turku Artukainen
2021-04-17,3.7,17.7,60.45439,22.1787,Turku Artukainen
2021-04-18,2.9,17.4,60.45439,22.1787,Turku Artukainen
2021-04-19,0.2,16.5,60.45439,22.1787,Turku Artukainen
2021-04-20,-0.2,14.9,60.45439,22.1787,Turku Artukainen
2021-04-21,-0.1,13.9,60.45439,22.1787,Turku Artukainen
2021-04-22,2.4,9.8,60.45439,22.1787,Turku Artukainen
2021-04-23,0.5,4.2,60.45439,22.1787,Turku Artukainen
2021-04-24,0.9,3.9,60.45439,22.1787,Turku Artukainen
2021-04-25,0.1,5.5,60.45439,22.1787,Turku Artukainen
2021-04-26,0.1,4.2,60.45439,22.1787,Turku Artukainen
2021-04-27,-0.7,6.5,60.45439,22.1787,Turku Artukainen
2021-04-28,-1.4,8.0,60.45439,22.1787,Turku Artukainen
2021-04-29,-2.7,8.9,60.45439,22.1787,Turku Artukainen
2021-04-30,-3.0,8.4,60.45439,22.1787,Turku Artukainen
2021-04-03,0.5,6.7,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-04,2.3,8.3,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-05,-2.1,5.0,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-06,-1.2,4.3,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-07,0.6,6.3,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-08,-2.5,5.9,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-09,1.2,4.7,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-10,0.7,5.3,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-11,0.0,9.7,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-12,3.7,11.5,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-13,-1.8,6.9,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-14,-1.8,7.4,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-15,-2.9,11.2,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-16,-3.1,14.0,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-17,0.5,16.9,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-18,-1.1,16.9,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-19,-2.3,15.8,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-20,-2.4,13.2,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-21,-1.9,12.6,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-22,-1.0,9.6,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-23,0.3,4.7,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-24,0.5,4.2,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-25,0.4,5.1,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-26,0.3,5.0,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-27,0.2,6.2,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-28,-2.5,6.7,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-29,-4.2,8.3,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-30,-4.4,8.9,60.17123,22.75768,Kemiönsaari Kemiö
2021-04-03,0.7,6.6,59.84383,23.24839,Hanko Tvärminne
2021-04-04,2.3,5.2,59.84383,23.24839,Hanko Tvärminne
2021-04-05,-0.5,3.9,59.84383,23.24839,Hanko Tvärminne
2021-04-06,1.2,4.0,59.84383,23.24839,Hanko Tvärminne
2021-04-07,0.9,5.9,59.84383,23.24839,Hanko Tvärminne
2021-04-08,-0.8,6.0,59.84383,23.24839,Hanko Tvärminne
2021-04-09,2.3,4.0,59.84383,23.24839,Hanko Tvärminne
2021-04-10,1.1,4.5,59.84383,23.24839,Hanko Tvärminne
2021-04-11,2.9,5.8,59.84383,23.24839,Hanko Tvärminne
2021-04-12,4.1,9.1,59.84383,23.24839,Hanko Tvärminne
2021-04-13,2.6,5.5,59.84383,23.24839,Hanko Tvärminne
2021-04-14,1.5,7.7,59.84383,23.24839,Hanko Tvärminne
2021-04-15,0.4,6.8,59.84383,23.24839,Hanko Tvärminne
2021-04-16,2.1,9.1,59.84383,23.24839,Hanko Tvärminne
2021-04-17,5.1,12.1,59.84383,23.24839,Hanko Tvärminne
2021-04-18,5.1,10.4,59.84383,23.24839,Hanko Tvärminne
2021-04-19,5.2,8.3,59.84383,23.24839,Hanko Tvärminne
2021-04-20,4.9,8.4,59.84383,23.24839,Hanko Tvärminne
2021-04-21,1.6,7.4,59.84383,23.24839,Hanko Tvärminne
2021-04-22,3.4,8.5,59.84383,23.24839,Hanko Tvärminne
2021-04-23,1.1,4.8,59.84383,23.24839,Hanko Tvärminne
2021-04-24,0.9,4.8,59.84383,23.24839,Hanko Tvärminne
2021-04-25,0.9,6.7,59.84383,23.24839,Hanko Tvärminne
2021-04-26,0.6,5.2,59.84383,23.24839,Hanko Tvärminne
2021-04-27,0.7,6.8,59.84383,23.24839,Hanko Tvärminne
2021-04-28,-1.1,6.0,59.84383,23.24839,Hanko Tvärminne
2021-04-29,-1.0,7.6,59.84383,23.24839,Hanko Tvärminne
2021-04-30,0.7,9.7,59.84383,23.24839,Hanko Tvärminne
2021-04-03,0.0,6.8,60.37392,23.11292,Salo Kärkkä
2021-04-04,2.0,8.8,60.37392,23.11292,Salo Kärkkä
2021-04-05,-2.2,5.0,60.37392,23.11292,Salo Kärkkä
2021-04-06,-0.2,4.4,60.37392,23.11292,Salo Kärkkä
2021-04-07,1.2,6.6,60.37392,23.11292,Salo Kärkkä
2021-04-08,-3.3,6.3,60.37392,23.11292,Salo Kärkkä
2021-04-09,0.4,5.0,60.37392,23.11292,Salo Kärkkä
2021-04-10,0.6,5.4,60.37392,23.11292,Salo Kärkkä
2021-04-11,-0.9,10.2,60.37392,23.11292,Salo Kärkkä
2021-04-12,4.7,13.5,60.37392,23.11292,Salo Kärkkä
2021-04-13,0.0,7.8,60.37392,23.11292,Salo Kärkkä
2021-04-14,-1.0,7.8,60.37392,23.11292,Salo Kärkkä
2021-04-15,-3.4,11.6,60.37392,23.11292,Salo Kärkkä
2021-04-16,-3.1,14.2,60.37392,23.11292,Salo Kärkkä
2021-04-17,1.4,17.4,60.37392,23.11292,Salo Kärkkä
2021-04-18,-1.0,17.5,60.37392,23.11292,Salo Kärkkä
2021-04-19,-2.2,16.6,60.37392,23.11292,Salo Kärkkä
2021-04-20,-2.3,13.7,60.37392,23.11292,Salo Kärkkä
2021-04-21,-1.1,14.1,60.37392,23.11292,Salo Kärkkä
2021-04-22,0.3,10.7,60.37392,23.11292,Salo Kärkkä
2021-04-23,0.9,5.3,60.37392,23.11292,Salo Kärkkä
2021-04-24,0.6,5.6,60.37392,23.11292,Salo Kärkkä
2021-04-25,0.4,6.0,60.37392,23.11292,Salo Kärkkä
2021-04-26,0.5,6.1,60.37392,23.11292,Salo Kärkkä
2021-04-27,-0.2,7.0,60.37392,23.11292,Salo Kärkkä
2021-04-28,-3.3,7.0,60.37392,23.11292,Salo Kärkkä
2021-04-29,-4.2,7.6,60.37392,23.11292,Salo Kärkkä
2021-04-30,-5.3,9.6,60.37392,23.11292,Salo Kärkkä
2021-04-03,0.8,6.9,59.82076,23.57309,Raasepori Jussarö
2021-04-04,2.1,4.1,59.82076,23.57309,Raasepori Jussarö
2021-04-05,0.5,3.7,59.82076,23.57309,Raasepori Jussarö
2021-04-06,0.5,3.5,59.82076,23.57309,Raasepori Jussarö
2021-04-07,1.5,4.2,59.82076,23.57309,Raasepori Jussarö
2021-04-08,-0.6,7.2,59.82076,23.57309,Raasepori Jussarö
2021-04-09,2.3,4.0,59.82076,23.57309,Raasepori Jussarö
2021-04-10,1.7,3.7,59.82076,23.57309,Raasepori Jussarö
2021-04-11,2.5,5.1,59.82076,23.57309,Raasepori Jussarö
2021-04-12,3.3,7.6,59.82076,23.57309,Raasepori Jussarö
2021-04-13,2.8,4.0,59.82076,23.57309,Raasepori Jussarö
2021-04-14,1.7,7.0,59.82076,23.57309,Raasepori Jussarö
2021-04-15,0.9,7.0,59.82076,23.57309,Raasepori Jussarö
2021-04-16,3.3,8.1,59.82076,23.57309,Raasepori Jussarö
2021-04-17,5.1,9.3,59.82076,23.57309,Raasepori Jussarö
2021-04-18,5.4,9.3,59.82076,23.57309,Raasepori Jussarö
2021-04-19,5.4,8.2,59.82076,23.57309,Raasepori Jussarö
2021-04-20,4.4,7.5,59.82076,23.57309,Raasepori Jussarö
2021-04-21,2.0,7.9,59.82076,23.57309,Raasepori Jussarö
2021-04-22,1.7,7.2,59.82076,23.57309,Raasepori Jussarö
2021-04-23,0.7,4.7,59.82076,23.57309,Raasepori Jussarö
2021-04-24,0.9,4.8,59.82076,23.57309,Raasepori Jussarö
2021-04-25,0.9,7.8,59.82076,23.57309,Raasepori Jussarö
2021-04-26,0.4,4.7,59.82076,23.57309,Raasepori Jussarö
2021-04-27,1.7,6.6,59.82076,23.57309,Raasepori Jussarö
2021-04-28,0.0,5.0,59.82076,23.57309,Raasepori Jussarö
2021-04-29,0.7,5.5,59.82076,23.57309,Raasepori Jussarö
2021-04-30,1.1,10.8,59.82076,23.57309,Raasepori Jussarö
2021-04-03,-0.8,5.3,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-04,0.3,9.8,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-05,-2.5,3.6,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-06,-1.7,2.8,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-07,-0.4,5.2,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-08,-3.0,6.3,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-09,-0.9,3.8,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-10,0.1,4.3,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-11,-0.4,9.4,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-12,3.8,13.3,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-13,0.1,7.2,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-14,-2.4,6.8,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-15,-1.7,10.2,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-16,-0.1,12.7,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-17,2.7,16.1,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-18,0.1,16.0,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-19,0.7,14.6,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-20,-1.6,12.5,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-21,1.1,13.1,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-22,-0.1,10.1,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-23,-0.2,4.0,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-24,-0.4,3.8,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-25,-0.3,4.6,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-26,-0.4,4.2,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-27,-2.3,4.5,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-28,-4.0,5.9,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-29,-4.4,7.4,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-30,-3.0,8.7,60.46415,23.64976,Salo Kiikala lentokenttä
2021-04-03,-1.5,6.5,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-04,-0.9,9.6,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-05,-0.6,3.8,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-06,-0.2,4.4,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-07,0.8,6.1,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-08,-1.9,6.9,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-09,-1.4,4.1,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-10,0.4,4.7,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-11,0.9,10.0,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-12,4.8,14.2,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-13,1.8,8.8,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-14,-1.9,8.6,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-15,-1.9,10.8,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-16,0.9,13.9,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-17,3.1,16.8,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-18,2.1,15.3,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-19,1.3,13.3,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-20,1.0,11.7,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-21,0.6,12.6,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-22,-1.1,11.6,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-23,0.1,3.8,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-24,0.7,3.9,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-25,0.5,5.5,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-26,0.8,4.5,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-27,1.5,4.8,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-28,-1.8,6.3,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-29,-2.6,8.2,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-30,-3.7,9.6,60.3267,24.95675,Vantaa Helsinki-Vantaan lentoasema
2021-04-03,0.7,6.1,59.93114,24.01408,Inkoo Bågaskär
2021-04-04,2.0,5.8,59.93114,24.01408,Inkoo Bågaskär
2021-04-05,0.4,3.7,59.93114,24.01408,Inkoo Bågaskär
2021-04-06,1.0,4.0,59.93114,24.01408,Inkoo Bågaskär
2021-04-07,1.6,5.5,59.93114,24.01408,Inkoo Bågaskär
2021-04-08,-0.2,7.7,59.93114,24.01408,Inkoo Bågaskär
2021-04-09,1.9,4.0,59.93114,24.01408,Inkoo Bågaskär
2021-04-10,1.2,4.6,59.93114,24.01408,Inkoo Bågaskär
2021-04-11,2.6,7.3,59.93114,24.01408,Inkoo Bågaskär
2021-04-12,3.7,8.2,59.93114,24.01408,Inkoo Bågaskär
2021-04-13,2.5,7.0,59.93114,24.01408,Inkoo Bågaskär
2021-04-14,1.8,7.8,59.93114,24.01408,Inkoo Bågaskär
2021-04-15,1.5,7.6,59.93114,24.01408,Inkoo Bågaskär
2021-04-16,3.6,8.3,59.93114,24.01408,Inkoo Bågaskär
2021-04-17,5.0,10.2,59.93114,24.01408,Inkoo Bågaskär
2021-04-18,5.7,9.3,59.93114,24.01408,Inkoo Bågaskär
2021-04-19,5.8,7.6,59.93114,24.01408,Inkoo Bågaskär
2021-04-20,3.6,7.1,59.93114,24.01408,Inkoo Bågaskär
2021-04-21,1.1,7.6,59.93114,24.01408,Inkoo Bågaskär
2021-04-22,1.2,10.2,59.93114,24.01408,Inkoo Bågaskär
2021-04-23,0.4,4.2,59.93114,24.01408,Inkoo Bågaskär
2021-04-24,0.7,3.9,59.93114,24.01408,Inkoo Bågaskär
2021-04-25,0.9,7.8,59.93114,24.01408,Inkoo Bågaskär
2021-04-26,0.7,4.7,59.93114,24.01408,Inkoo Bågaskär
2021-04-27,1.7,5.6,59.93114,24.01408,Inkoo Bågaskär
2021-04-28,-0.6,7.0,59.93114,24.01408,Inkoo Bågaskär
2021-04-29,0.7,8.6,59.93114,24.01408,Inkoo Bågaskär
2021-04-30,1.1,10.2,59.93114,24.01408,Inkoo Bågaskär
2021-04-03,0.9,7.5,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-04,1.2,5.9,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-05,0.9,4.0,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-06,0.5,4.5,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-07,1.8,5.5,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-08,0.7,7.4,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-09,2.0,4.2,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-10,0.8,4.4,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-11,2.8,8.1,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-12,4.6,12.5,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-13,3.1,6.7,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-14,1.0,7.7,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-15,1.0,10.4,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-16,3.1,12.6,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-17,4.6,14.8,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-18,5.7,14.9,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-19,5.9,12.4,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-20,3.3,11.1,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-21,4.0,10.8,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-22,3.1,9.8,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-23,0.7,5.4,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-24,1.5,4.6,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-25,1.1,6.7,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-26,1.0,5.2,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-27,2.3,5.8,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-28,-0.2,6.8,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-29,-0.8,7.0,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-30,-0.7,9.7,60.17523,24.94459,Helsinki Kaisaniemi
2021-04-03,0.5,4.6,60.24446,24.04951,Lohja Porla
2021-04-04,1.3,9.2,60.24446,24.04951,Lohja Porla
2021-04-05,-1.8,4.1,60.24446,24.04951,Lohja Porla
2021-04-06,-1.1,4.2,60.24446,24.04951,Lohja Porla
2021-04-07,0.6,5.9,60.24446,24.04951,Lohja Porla
2021-04-08,-1.1,5.6,60.24446,24.04951,Lohja Porla
2021-04-09,-0.3,4.2,60.24446,24.04951,Lohja Porla
2021-04-10,0.3,4.9,60.24446,24.04951,Lohja Porla
2021-04-11,0.2,9.9,60.24446,24.04951,Lohja Porla
2021-04-12,4.2,14.5,60.24446,24.04951,Lohja Porla
2021-04-13,2.3,7.4,60.24446,24.04951,Lohja Porla
2021-04-14,0.8,7.5,60.24446,24.04951,Lohja Porla
2021-04-15,-1.2,11.2,60.24446,24.04951,Lohja Porla
2021-04-16,0.3,13.2,60.24446,24.04951,Lohja Porla
2021-04-17,3.6,16.3,60.24446,24.04951,Lohja Porla
2021-04-18,3.0,16.3,60.24446,24.04951,Lohja Porla
2021-04-19,2.0,14.4,60.24446,24.04951,Lohja Porla
2021-04-20,1.2,12.1,60.24446,24.04951,Lohja Porla
2021-04-21,1.9,13.5,60.24446,24.04951,Lohja Porla
2021-04-22,0.5,10.2,60.24446,24.04951,Lohja Porla
2021-04-23,0.4,4.4,60.24446,24.04951,Lohja Porla
2021-04-24,1.2,5.2,60.24446,24.04951,Lohja Porla
2021-04-25,1.2,5.6,60.24446,24.04951,Lohja Porla
2021-04-26,1.2,4.5,60.24446,24.04951,Lohja Porla
2021-04-27,1.7,5.3,60.24446,24.04951,Lohja Porla
2021-04-28,-0.6,6.7,60.24446,24.04951,Lohja Porla
2021-04-29,-0.8,7.9,60.24446,24.04951,Lohja Porla
2021-04-30,-0.6,9.2,60.24446,24.04951,Lohja Porla
2021-04-03,-2.2,6.3,60.41875,24.39862,Vihti Maasoja
2021-04-04,1.0,10.4,60.41875,24.39862,Vihti Maasoja
2021-04-05,-1.0,4.1,60.41875,24.39862,Vihti Maasoja
2021-04-06,-0.9,4.2,60.41875,24.39862,Vihti Maasoja
2021-04-07,-1.5,6.1,60.41875,24.39862,Vihti Maasoja
2021-04-08,-2.8,6.2,60.41875,24.39862,Vihti Maasoja
2021-04-09,-0.6,4.0,60.41875,24.39862,Vihti Maasoja
2021-04-10,-0.1,4.4,60.41875,24.39862,Vihti Maasoja
2021-04-11,-1.9,9.9,60.41875,24.39862,Vihti Maasoja
2021-04-12,4.4,15.0,60.41875,24.39862,Vihti Maasoja
2021-04-13,1.1,8.4,60.41875,24.39862,Vihti Maasoja
2021-04-14,-2.8,8.0,60.41875,24.39862,Vihti Maasoja
2021-04-15,-4.7,11.4,60.41875,24.39862,Vihti Maasoja
2021-04-16,-4.0,13.4,60.41875,24.39862,Vihti Maasoja
2021-04-17,-0.6,17.0,60.41875,24.39862,Vihti Maasoja
2021-04-18,-3.2,16.6,60.41875,24.39862,Vihti Maasoja
2021-04-19,-3.0,15.3,60.41875,24.39862,Vihti Maasoja
2021-04-20,-3.7,12.6,60.41875,24.39862,Vihti Maasoja
2021-04-21,-1.6,13.0,60.41875,24.39862,Vihti Maasoja
2021-04-22,-2.3,11.1,60.41875,24.39862,Vihti Maasoja
2021-04-23,0.5,4.2,60.41875,24.39862,Vihti Maasoja
2021-04-24,0.4,5.3,60.41875,24.39862,Vihti Maasoja
2021-04-25,0.4,5.4,60.41875,24.39862,Vihti Maasoja
2021-04-26,0.7,4.2,60.41875,24.39862,Vihti Maasoja
2021-04-27,-0.7,4.6,60.41875,24.39862,Vihti Maasoja
2021-04-28,-2.7,6.1,60.41875,24.39862,Vihti Maasoja
2021-04-29,-3.7,8.7,60.41875,24.39862,Vihti Maasoja
2021-04-30,-5.0,9.5,60.41875,24.39862,Vihti Maasoja
2021-04-03,1.3,5.2,60.10512,24.97539,Helsinki Harmaja
2021-04-04,1.5,3.8,60.10512,24.97539,Helsinki Harmaja
2021-04-05,0.8,3.4,60.10512,24.97539,Helsinki Harmaja
2021-04-06,0.3,3.2,60.10512,24.97539,Helsinki Harmaja
2021-04-07,1.5,4.6,60.10512,24.97539,Helsinki Harmaja
2021-04-08,0.7,5.9,60.10512,24.97539,Helsinki Harmaja
2021-04-09,1.7,3.8,60.10512,24.97539,Helsinki Harmaja
2021-04-10,2.2,3.7,60.10512,24.97539,Helsinki Harmaja
2021-04-11,2.6,5.2,60.10512,24.97539,Helsinki Harmaja
2021-04-12,3.4,7.7,60.10512,24.97539,Helsinki Harmaja
2021-04-13,2.8,4.0,60.10512,24.97539,Helsinki Harmaja
2021-04-14,0.6,5.7,60.10512,24.97539,Helsinki Harmaja
2021-04-15,1.5,5.8,60.10512,24.97539,Helsinki Harmaja
2021-04-16,3.6,7.2,60.10512,24.97539,Helsinki Harmaja
2021-04-17,4.9,7.4,60.10512,24.97539,Helsinki Harmaja
2021-04-18,5.5,10.0,60.10512,24.97539,Helsinki Harmaja
2021-04-19,4.9,7.6,60.10512,24.97539,Helsinki Harmaja
2021-04-20,3.7,6.0,60.10512,24.97539,Helsinki Harmaja
2021-04-21,3.6,5.4,60.10512,24.97539,Helsinki Harmaja
2021-04-22,3.0,7.0,60.10512,24.97539,Helsinki Harmaja
2021-04-23,1.6,4.4,60.10512,24.97539,Helsinki Harmaja
2021-04-24,1.5,3.5,60.10512,24.97539,Helsinki Harmaja
2021-04-25,1.6,5.5,60.10512,24.97539,Helsinki Harmaja
2021-04-26,1.6,4.8,60.10512,24.97539,Helsinki Harmaja
2021-04-27,2.6,5.2,60.10512,24.97539,Helsinki Harmaja
2021-04-28,1.1,4.7,60.10512,24.97539,Helsinki Harmaja
2021-04-29,2.0,5.4,60.10512,24.97539,Helsinki Harmaja
2021-04-30,1.6,7.8,60.10512,24.97539,Helsinki Harmaja
2021-04-03,1.1,5.5,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-04,2.2,4.8,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-05,0.7,3.7,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-06,0.5,4.0,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-07,1.7,5.6,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-08,0.6,7.2,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-09,1.8,3.7,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-10,2.0,4.2,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-11,2.7,6.1,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-12,3.4,8.2,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-13,2.7,4.9,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-14,1.7,5.6,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-15,1.2,6.0,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-16,3.5,8.1,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-17,5.2,9.4,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-18,6.0,8.6,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-19,4.8,7.4,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-20,3.6,6.0,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-21,1.7,7.6,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-22,1.1,7.8,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-23,2.0,4.9,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-24,1.0,4.1,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-25,1.3,7.1,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-26,1.3,5.1,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-27,2.7,6.5,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-28,0.7,6.1,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-29,1.4,5.4,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-30,0.7,7.4,59.91982,24.35023,Kirkkonummi Mäkiluoto
2021-04-03,1.3,5.3,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-04,1.5,4.4,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-05,0.5,3.6,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-06,0.1,3.3,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-07,1.3,3.9,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-08,0.6,4.6,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-09,1.2,4.1,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-10,1.7,3.8,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-11,2.2,6.9,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-12,3.4,15.3,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-13,2.6,3.4,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-14,1.6,6.5,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-15,2.1,6.4,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-16,3.3,7.0,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-17,4.0,8.6,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-18,4.7,9.6,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-19,4.4,8.0,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-20,3.1,5.5,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-21,3.2,6.9,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-22,2.8,6.4,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-23,1.0,4.5,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-24,0.4,3.1,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-25,0.8,4.5,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-26,0.9,4.4,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-27,2.3,4.4,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-28,0.8,3.8,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-29,2.2,5.7,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-30,2.7,7.1,59.94898,24.92631,Helsinki Helsingin majakka
2021-04-03,-0.3,7.1,60.20307,24.96131,Helsinki Kumpula
2021-04-04,0.5,7.9,60.20307,24.96131,Helsinki Kumpula
2021-04-05,0.3,3.7,60.20307,24.96131,Helsinki Kumpula
2021-04-06,-0.1,4.9,60.20307,24.96131,Helsinki Kumpula
2021-04-07,1.5,6.1,60.20307,24.96131,Helsinki Kumpula
2021-04-08,-0.5,8.4,60.20307,24.96131,Helsinki Kumpula
2021-04-09,1.2,3.9,60.20307,24.96131,Helsinki Kumpula
2021-04-10,0.6,4.4,60.20307,24.96131,Helsinki Kumpula
2021-04-11,2.1,9.9,60.20307,24.96131,Helsinki Kumpula
2021-04-12,4.6,12.9,60.20307,24.96131,Helsinki Kumpula
2021-04-13,2.4,7.7,60.20307,24.96131,Helsinki Kumpula
2021-04-14,0.6,8.3,60.20307,24.96131,Helsinki Kumpula
2021-04-15,0.5,10.5,60.20307,24.96131,Helsinki Kumpula
2021-04-16,2.4,13.5,60.20307,24.96131,Helsinki Kumpula
2021-04-17,4.1,14.8,60.20307,24.96131,Helsinki Kumpula
2021-04-18,5.1,14.4,60.20307,24.96131,Helsinki Kumpula
2021-04-19,5.6,12.2,60.20307,24.96131,Helsinki Kumpula
2021-04-20,2.6,11.0,60.20307,24.96131,Helsinki Kumpula
2021-04-21,3.4,12.4,60.20307,24.96131,Helsinki Kumpula
2021-04-22,2.0,11.8,60.20307,24.96131,Helsinki Kumpula
2021-04-23,0.6,5.2,60.20307,24.96131,Helsinki Kumpula
2021-04-24,0.9,4.4,60.20307,24.96131,Helsinki Kumpula
2021-04-25,0.7,6.3,60.20307,24.96131,Helsinki Kumpula
2021-04-26,0.5,5.0,60.20307,24.96131,Helsinki Kumpula
2021-04-27,2.0,5.8,60.20307,24.96131,Helsinki Kumpula
2021-04-28,-1.1,7.3,60.20307,24.96131,Helsinki Kumpula
2021-04-29,-1.0,8.0,60.20307,24.96131,Helsinki Kumpula
2021-04-30,-1.6,11.4,60.20307,24.96131,Helsinki Kumpula
2021-04-03,-1.4,6.8,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-04,-0.1,8.7,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-05,0.3,4.0,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-06,0.0,4.3,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-07,0.0,6.2,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-08,-0.1,7.1,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-09,0.3,4.3,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-10,1.6,4.5,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-11,2.4,9.0,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-12,4.9,13.2,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-13,2.9,8.0,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-14,-1.9,8.5,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-15,-1.6,10.5,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-16,1.7,14.0,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-17,3.1,15.5,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-18,1.3,14.8,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-19,1.7,13.0,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-20,-0.9,11.4,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-21,1.1,11.3,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-22,0.0,10.5,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-23,0.2,4.2,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-24,1.0,4.3,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-25,0.6,6.1,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-26,0.5,4.8,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-27,1.1,5.3,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-28,-1.8,6.6,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-29,-3.2,7.7,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-30,-4.0,10.3,60.25299,25.04549,Helsinki Malmi lentokenttä
2021-04-03,1.1,5.0,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-04,1.1,4.7,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-05,0.3,3.5,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-06,-0.2,3.0,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-07,0.8,4.0,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-08,1.0,3.3,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-09,0.8,3.6,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-10,1.8,3.7,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-11,1.6,6.6,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-12,3.5,14.7,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-13,2.3,3.5,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-14,0.4,5.4,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-15,1.9,6.0,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-16,3.1,6.9,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-17,4.0,9.3,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-18,4.5,9.6,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-19,3.9,6.8,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-20,3.1,6.0,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-21,3.4,6.2,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-22,2.8,6.6,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-23,1.5,4.3,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-24,0.8,3.1,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-25,1.0,4.4,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-26,1.0,4.4,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-27,2.2,4.1,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-28,1.3,4.7,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-29,2.3,4.7,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-30,3.2,7.0,59.98568,25.59879,Porvoo Kalbådagrund
2021-04-03,0.2,5.4,60.20382,25.62546,Porvoo Emäsalo
2021-04-04,0.9,4.2,60.20382,25.62546,Porvoo Emäsalo
2021-04-05,0.3,2.9,60.20382,25.62546,Porvoo Emäsalo
2021-04-06,-0.1,4.4,60.20382,25.62546,Porvoo Emäsalo
2021-04-07,0.9,4.4,60.20382,25.62546,Porvoo Emäsalo
2021-04-08,0.8,6.7,60.20382,25.62546,Porvoo Emäsalo
2021-04-09,1.2,3.2,60.20382,25.62546,Porvoo Emäsalo
2021-04-10,2.2,4.0,60.20382,25.62546,Porvoo Emäsalo
2021-04-11,2.0,6.0,60.20382,25.62546,Porvoo Emäsalo
2021-04-12,4.0,9.1,60.20382,25.62546,Porvoo Emäsalo
2021-04-13,2.6,4.7,60.20382,25.62546,Porvoo Emäsalo
2021-04-14,0.9,4.7,60.20382,25.62546,Porvoo Emäsalo
2021-04-15,0.5,8.1,60.20382,25.62546,Porvoo Emäsalo
2021-04-16,1.9,10.6,60.20382,25.62546,Porvoo Emäsalo
2021-04-17,4.1,12.9,60.20382,25.62546,Porvoo Emäsalo
2021-04-18,4.8,12.9,60.20382,25.62546,Porvoo Emäsalo
2021-04-19,4.9,10.7,60.20382,25.62546,Porvoo Emäsalo
2021-04-20,2.7,9.3,60.20382,25.62546,Porvoo Emäsalo
2021-04-21,3.3,8.3,60.20382,25.62546,Porvoo Emäsalo
2021-04-22,2.7,8.3,60.20382,25.62546,Porvoo Emäsalo
2021-04-23,1.0,4.6,60.20382,25.62546,Porvoo Emäsalo
2021-04-24,1.3,3.3,60.20382,25.62546,Porvoo Emäsalo
2021-04-25,0.9,6.9,60.20382,25.62546,Porvoo Emäsalo
2021-04-26,1.2,5.0,60.20382,25.62546,Porvoo Emäsalo
2021-04-27,2.1,5.4,60.20382,25.62546,Porvoo Emäsalo
2021-04-28,0.4,5.6,60.20382,25.62546,Porvoo Emäsalo
2021-04-29,1.5,6.4,60.20382,25.62546,Porvoo Emäsalo
2021-04-30,0.9,7.5,60.20382,25.62546,Porvoo Emäsalo
2021-04-03,-0.3,6.3,60.39172,25.6073,Porvoo Harabacka
2021-04-04,-1.0,8.7,60.39172,25.6073,Porvoo Harabacka
2021-04-05,0.2,3.7,60.39172,25.6073,Porvoo Harabacka
2021-04-06,-0.3,4.9,60.39172,25.6073,Porvoo Harabacka
2021-04-07,0.9,6.0,60.39172,25.6073,Porvoo Harabacka
2021-04-08,-1.2,7.3,60.39172,25.6073,Porvoo Harabacka
2021-04-09,-2.0,4.3,60.39172,25.6073,Porvoo Harabacka
2021-04-10,2.0,4.6,60.39172,25.6073,Porvoo Harabacka
2021-04-11,1.8,9.5,60.39172,25.6073,Porvoo Harabacka
2021-04-12,4.7,13.3,60.39172,25.6073,Porvoo Harabacka
2021-04-13,2.6,7.7,60.39172,25.6073,Porvoo Harabacka
2021-04-14,-1.1,8.9,60.39172,25.6073,Porvoo Harabacka
2021-04-15,-2.7,11.4,60.39172,25.6073,Porvoo Harabacka
2021-04-16,0.1,14.1,60.39172,25.6073,Porvoo Harabacka
2021-04-17,2.0,17.4,60.39172,25.6073,Porvoo Harabacka
2021-04-18,2.2,16.3,60.39172,25.6073,Porvoo Harabacka
2021-04-19,0.9,13.8,60.39172,25.6073,Porvoo Harabacka
2021-04-20,-0.4,11.3,60.39172,25.6073,Porvoo Harabacka
2021-04-21,-1.0,11.8,60.39172,25.6073,Porvoo Harabacka
2021-04-22,-1.0,10.9,60.39172,25.6073,Porvoo Harabacka
2021-04-23,0.1,4.3,60.39172,25.6073,Porvoo Harabacka
2021-04-24,0.5,4.8,60.39172,25.6073,Porvoo Harabacka
2021-04-25,0.9,6.8,60.39172,25.6073,Porvoo Harabacka
2021-04-26,1.4,5.2,60.39172,25.6073,Porvoo Harabacka
2021-04-27,1.7,5.5,60.39172,25.6073,Porvoo Harabacka
2021-04-28,-1.0,7.0,60.39172,25.6073,Porvoo Harabacka
2021-04-29,-2.1,8.2,60.39172,25.6073,Porvoo Harabacka
2021-04-30,-3.7,10.8,60.39172,25.6073,Porvoo Harabacka
2021-04-03,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-04,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-05,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-06,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-07,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-08,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-09,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-10,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-11,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-12,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-13,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-14,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-15,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-16,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-17,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-18,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-19,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-20,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-21,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-22,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-23,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-24,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-25,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-26,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-27,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-28,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-29,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-30,,,60.12455,25.22275,Sipoo Eestiluoto
2021-04-03,0.1,6.9,60.37538,26.95893,Kotka Rankki
2021-04-04,1.0,4.6,60.37538,26.95893,Kotka Rankki
2021-04-05,0.5,3.3,60.37538,26.95893,Kotka Rankki
2021-04-06,0.1,3.6,60.37538,26.95893,Kotka Rankki
2021-04-07,-0.3,4.0,60.37538,26.95893,Kotka Rankki
2021-04-08,-0.5,6.9,60.37538,26.95893,Kotka Rankki
2021-04-09,0.9,2.8,60.37538,26.95893,Kotka Rankki
2021-04-10,1.9,4.8,60.37538,26.95893,Kotka Rankki
2021-04-11,1.9,5.6,60.37538,26.95893,Kotka Rankki
2021-04-12,3.5,9.7,60.37538,26.95893,Kotka Rankki
2021-04-13,2.8,5.2,60.37538,26.95893,Kotka Rankki
2021-04-14,1.5,6.5,60.37538,26.95893,Kotka Rankki
2021-04-15,0.4,8.8,60.37538,26.95893,Kotka Rankki
2021-04-16,2.3,11.5,60.37538,26.95893,Kotka Rankki
2021-04-17,3.7,12.2,60.37538,26.95893,Kotka Rankki
2021-04-18,3.4,12.4,60.37538,26.95893,Kotka Rankki
2021-04-19,3.7,9.8,60.37538,26.95893,Kotka Rankki
2021-04-20,3.8,10.2,60.37538,26.95893,Kotka Rankki
2021-04-21,2.8,7.2,60.37538,26.95893,Kotka Rankki
2021-04-22,2.1,7.7,60.37538,26.95893,Kotka Rankki
2021-04-23,2.5,4.9,60.37538,26.95893,Kotka Rankki
2021-04-24,0.1,4.7,60.37538,26.95893,Kotka Rankki
2021-04-25,1.2,5.9,60.37538,26.95893,Kotka Rankki
2021-04-26,2.4,5.8,60.37538,26.95893,Kotka Rankki
2021-04-27,1.4,4.5,60.37538,26.95893,Kotka Rankki
2021-04-28,0.8,5.0,60.37538,26.95893,Kotka Rankki
2021-04-29,1.0,6.2,60.37538,26.95893,Kotka Rankki
2021-04-30,0.8,7.5,60.37538,26.95893,Kotka Rankki
2021-04-03,1.3,4.9,60.27476,26.44759,Loviisa Orrengrund
2021-04-04,1.3,5.0,60.27476,26.44759,Loviisa Orrengrund
2021-04-05,0.8,3.2,60.27476,26.44759,Loviisa Orrengrund
2021-04-06,0.1,3.0,60.27476,26.44759,Loviisa Orrengrund
2021-04-07,0.9,3.5,60.27476,26.44759,Loviisa Orrengrund
2021-04-08,1.1,5.8,60.27476,26.44759,Loviisa Orrengrund
2021-04-09,1.2,2.9,60.27476,26.44759,Loviisa Orrengrund
2021-04-10,2.1,4.9,60.27476,26.44759,Loviisa Orrengrund
2021-04-11,1.8,5.4,60.27476,26.44759,Loviisa Orrengrund
2021-04-12,3.3,7.4,60.27476,26.44759,Loviisa Orrengrund
2021-04-13,2.7,4.4,60.27476,26.44759,Loviisa Orrengrund
2021-04-14,1.8,4.8,60.27476,26.44759,Loviisa Orrengrund
2021-04-15,1.9,7.4,60.27476,26.44759,Loviisa Orrengrund
2021-04-16,3.1,8.8,60.27476,26.44759,Loviisa Orrengrund
2021-04-17,4.1,10.5,60.27476,26.44759,Loviisa Orrengrund
2021-04-18,4.4,11.1,60.27476,26.44759,Loviisa Orrengrund
2021-04-19,4.5,9.2,60.27476,26.44759,Loviisa Orrengrund
2021-04-20,3.7,8.1,60.27476,26.44759,Loviisa Orrengrund
2021-04-21,2.8,6.6,60.27476,26.44759,Loviisa Orrengrund
2021-04-22,2.7,7.3,60.27476,26.44759,Loviisa Orrengrund
2021-04-23,2.4,5.2,60.27476,26.44759,Loviisa Orrengrund
2021-04-24,0.9,3.5,60.27476,26.44759,Loviisa Orrengrund
2021-04-25,1.9,5.5,60.27476,26.44759,Loviisa Orrengrund
2021-04-26,2.6,5.2,60.27476,26.44759,Loviisa Orrengrund
2021-04-27,2.1,3.8,60.27476,26.44759,Loviisa Orrengrund
2021-04-28,1.7,5.8,60.27476,26.44759,Loviisa Orrengrund
2021-04-29,1.5,7.0,60.27476,26.44759,Loviisa Orrengrund
2021-04-30,1.8,7.7,60.27476,26.44759,Loviisa Orrengrund
2021-04-03,0.7,5.2,60.28676,27.18482,Kotka Haapasaari
2021-04-04,1.4,4.0,60.28676,27.18482,Kotka Haapasaari
2021-04-05,0.4,3.2,60.28676,27.18482,Kotka Haapasaari
2021-04-06,0.3,2.6,60.28676,27.18482,Kotka Haapasaari
2021-04-07,1.0,3.2,60.28676,27.18482,Kotka Haapasaari
2021-04-08,0.1,4.7,60.28676,27.18482,Kotka Haapasaari
2021-04-09,1.1,3.2,60.28676,27.18482,Kotka Haapasaari
2021-04-10,2.2,4.0,60.28676,27.18482,Kotka Haapasaari
2021-04-11,1.9,5.2,60.28676,27.18482,Kotka Haapasaari
2021-04-12,3.3,6.8,60.28676,27.18482,Kotka Haapasaari
2021-04-13,2.5,6.8,60.28676,27.18482,Kotka Haapasaari
2021-04-14,1.5,3.2,60.28676,27.18482,Kotka Haapasaari
2021-04-15,1.5,7.9,60.28676,27.18482,Kotka Haapasaari
2021-04-16,2.6,9.7,60.28676,27.18482,Kotka Haapasaari
2021-04-17,4.4,12.8,60.28676,27.18482,Kotka Haapasaari
2021-04-18,4.7,12.5,60.28676,27.18482,Kotka Haapasaari
2021-04-19,4.0,11.5,60.28676,27.18482,Kotka Haapasaari
2021-04-20,3.3,9.8,60.28676,27.18482,Kotka Haapasaari
2021-04-21,2.9,6.6,60.28676,27.18482,Kotka Haapasaari
2021-04-22,2.5,7.1,60.28676,27.18482,Kotka Haapasaari
2021-04-23,2.6,4.8,60.28676,27.18482,Kotka Haapasaari
2021-04-24,1.8,3.9,60.28676,27.18482,Kotka Haapasaari
2021-04-25,1.7,4.8,60.28676,27.18482,Kotka Haapasaari
2021-04-26,2.5,5.1,60.28676,27.18482,Kotka Haapasaari
2021-04-27,1.6,3.7,60.28676,27.18482,Kotka Haapasaari
2021-04-28,1.7,4.4,60.28676,27.18482,Kotka Haapasaari
2021-04-29,2.6,5.1,60.28676,27.18482,Kotka Haapasaari
2021-04-30,0.8,6.5,60.28676,27.18482,Kotka Haapasaari
2021-04-03,-0.3,4.0,61.46011,21.80839,Pori lentoasema
2021-04-04,3.7,8.9,61.46011,21.80839,Pori lentoasema
2021-04-05,0.0,5.4,61.46011,21.80839,Pori lentoasema
2021-04-06,-1.6,2.7,61.46011,21.80839,Pori lentoasema
2021-04-07,-2.3,4.5,61.46011,21.80839,Pori lentoasema
2021-04-08,-2.2,3.2,61.46011,21.80839,Pori lentoasema
2021-04-09,0.0,6.2,61.46011,21.80839,Pori lentoasema
2021-04-10,-0.8,5.0,61.46011,21.80839,Pori lentoasema
2021-04-11,-3.1,8.0,61.46011,21.80839,Pori lentoasema
2021-04-12,1.1,14.0,61.46011,21.80839,Pori lentoasema
2021-04-13,1.2,8.0,61.46011,21.80839,Pori lentoasema
2021-04-14,-2.8,4.6,61.46011,21.80839,Pori lentoasema
2021-04-15,-4.5,8.8,61.46011,21.80839,Pori lentoasema
2021-04-16,-2.5,13.8,61.46011,21.80839,Pori lentoasema
2021-04-17,-0.3,16.6,61.46011,21.80839,Pori lentoasema
2021-04-18,-0.7,17.1,61.46011,21.80839,Pori lentoasema
2021-04-19,1.0,16.4,61.46011,21.80839,Pori lentoasema
2021-04-20,0.2,15.0,61.46011,21.80839,Pori lentoasema
2021-04-21,-2.3,13.9,61.46011,21.80839,Pori lentoasema
2021-04-22,-0.4,11.7,61.46011,21.80839,Pori lentoasema
2021-04-23,0.3,2.2,61.46011,21.80839,Pori lentoasema
2021-04-24,0.7,2.8,61.46011,21.80839,Pori lentoasema
2021-04-25,0.2,4.7,61.46011,21.80839,Pori lentoasema
2021-04-26,0.6,4.8,61.46011,21.80839,Pori lentoasema
2021-04-27,-1.3,5.2,61.46011,21.80839,Pori lentoasema
2021-04-28,-2.2,5.7,61.46011,21.80839,Pori lentoasema
2021-04-29,-2.7,6.4,61.46011,21.80839,Pori lentoasema
2021-04-30,-3.9,8.0,61.46011,21.80839,Pori lentoasema
2021-04-03,1.7,3.2,60.7222,21.02681,Kustavi Isokari
2021-04-04,2.6,5.8,60.7222,21.02681,Kustavi Isokari
2021-04-05,-0.3,4.1,60.7222,21.02681,Kustavi Isokari
2021-04-06,1.2,4.5,60.7222,21.02681,Kustavi Isokari
2021-04-07,0.3,3.2,60.7222,21.02681,Kustavi Isokari
2021-04-08,1.2,2.6,60.7222,21.02681,Kustavi Isokari
2021-04-09,1.2,4.8,60.7222,21.02681,Kustavi Isokari
2021-04-10,1.6,5.3,60.7222,21.02681,Kustavi Isokari
2021-04-11,1.5,6.3,60.7222,21.02681,Kustavi Isokari
2021-04-12,3.1,6.4,60.7222,21.02681,Kustavi Isokari
2021-04-13,2.4,6.1,60.7222,21.02681,Kustavi Isokari
2021-04-14,1.6,3.5,60.7222,21.02681,Kustavi Isokari
2021-04-15,1.5,4.4,60.7222,21.02681,Kustavi Isokari
2021-04-16,2.3,7.7,60.7222,21.02681,Kustavi Isokari
2021-04-17,4.0,10.2,60.7222,21.02681,Kustavi Isokari
2021-04-18,4.1,11.0,60.7222,21.02681,Kustavi Isokari
2021-04-19,3.5,11.1,60.7222,21.02681,Kustavi Isokari
2021-04-20,3.3,10.2,60.7222,21.02681,Kustavi Isokari
2021-04-21,2.8,9.2,60.7222,21.02681,Kustavi Isokari
2021-04-22,1.7,5.2,60.7222,21.02681,Kustavi Isokari
2021-04-23,1.1,3.2,60.7222,21.02681,Kustavi Isokari
2021-04-24,1.1,2.2,60.7222,21.02681,Kustavi Isokari
2021-04-25,1.0,3.1,60.7222,21.02681,Kustavi Isokari
2021-04-26,1.1,3.2,60.7222,21.02681,Kustavi Isokari
2021-04-27,1.8,4.1,60.7222,21.02681,Kustavi Isokari
2021-04-28,1.4,6.0,60.7222,21.02681,Kustavi Isokari
2021-04-29,1.0,5.0,60.7222,21.02681,Kustavi Isokari
2021-04-30,0.1,4.8,60.7222,21.02681,Kustavi Isokari
2021-04-03,1.5,2.9,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-04,2.3,5.6,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-05,0.3,4.3,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-06,0.8,2.6,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-07,1.5,3.0,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-08,1.2,2.5,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-09,1.3,4.2,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-10,2.1,4.1,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-11,1.8,5.1,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-12,2.5,10.4,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-13,2.6,5.4,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-14,1.6,3.3,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-15,1.5,4.2,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-16,2.3,9.1,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-17,3.7,12.4,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-18,4.6,11.0,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-19,4.6,10.0,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-20,3.7,8.8,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-21,3.2,9.6,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-22,2.6,6.8,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-23,1.2,2.7,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-24,1.6,2.3,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-25,1.3,2.7,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-26,1.8,3.8,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-27,1.8,4.0,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-28,1.6,4.2,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-29,1.0,3.8,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-30,1.7,4.3,61.14475,21.30273,Rauma Kylmäpihlaja
2021-04-03,-0.3,4.0,61.47893,21.7832,Pori rautatieasema
2021-04-04,3.6,8.9,61.47893,21.7832,Pori rautatieasema
2021-04-05,0.1,5.6,61.47893,21.7832,Pori rautatieasema
2021-04-06,-1.7,2.9,61.47893,21.7832,Pori rautatieasema
2021-04-07,-2.4,4.8,61.47893,21.7832,Pori rautatieasema
2021-04-08,-2.7,3.7,61.47893,21.7832,Pori rautatieasema
2021-04-09,0.1,6.9,61.47893,21.7832,Pori rautatieasema
2021-04-10,-0.8,4.9,61.47893,21.7832,Pori rautatieasema
2021-04-11,-2.5,8.0,61.47893,21.7832,Pori rautatieasema
2021-04-12,1.2,14.1,61.47893,21.7832,Pori rautatieasema
2021-04-13,1.3,8.4,61.47893,21.7832,Pori rautatieasema
2021-04-14,-2.7,4.9,61.47893,21.7832,Pori rautatieasema
2021-04-15,-3.5,8.8,61.47893,21.7832,Pori rautatieasema
2021-04-16,-1.3,14.2,61.47893,21.7832,Pori rautatieasema
2021-04-17,-0.1,17.2,61.47893,21.7832,Pori rautatieasema
2021-04-18,-0.1,17.2,61.47893,21.7832,Pori rautatieasema
2021-04-19,1.4,16.0,61.47893,21.7832,Pori rautatieasema
2021-04-20,1.0,14.4,61.47893,21.7832,Pori rautatieasema
2021-04-21,-0.4,14.4,61.47893,21.7832,Pori rautatieasema
2021-04-22,0.5,11.7,61.47893,21.7832,Pori rautatieasema
2021-04-23,0.3,2.2,61.47893,21.7832,Pori rautatieasema
2021-04-24,0.8,2.8,61.47893,21.7832,Pori rautatieasema
2021-04-25,0.2,4.8,61.47893,21.7832,Pori rautatieasema
2021-04-26,0.7,5.0,61.47893,21.7832,Pori rautatieasema
2021-04-27,-1.6,5.5,61.47893,21.7832,Pori rautatieasema
2021-04-28,-2.3,6.0,61.47893,21.7832,Pori rautatieasema
2021-04-29,-2.5,6.4,61.47893,21.7832,Pori rautatieasema
2021-04-30,-3.7,7.4,61.47893,21.7832,Pori rautatieasema
2021-04-03,-0.4,6.5,60.51565,22.27916,Turku lentoasema
2021-04-04,2.3,8.3,60.51565,22.27916,Turku lentoasema
2021-04-05,-0.7,4.2,60.51565,22.27916,Turku lentoasema
2021-04-06,-1.4,4.4,60.51565,22.27916,Turku lentoasema
2021-04-07,-1.9,3.7,60.51565,22.27916,Turku lentoasema
2021-04-08,-3.7,5.1,60.51565,22.27916,Turku lentoasema
2021-04-09,1.4,5.4,60.51565,22.27916,Turku lentoasema
2021-04-10,0.2,5.8,60.51565,22.27916,Turku lentoasema
2021-04-11,-0.7,9.7,60.51565,22.27916,Turku lentoasema
2021-04-12,3.6,11.3,60.51565,22.27916,Turku lentoasema
2021-04-13,1.7,6.1,60.51565,22.27916,Turku lentoasema
2021-04-14,-1.7,6.6,60.51565,22.27916,Turku lentoasema
2021-04-15,-2.7,10.8,60.51565,22.27916,Turku lentoasema
2021-04-16,-0.9,13.5,60.51565,22.27916,Turku lentoasema
2021-04-17,2.9,17.1,60.51565,22.27916,Turku lentoasema
2021-04-18,0.7,16.9,60.51565,22.27916,Turku lentoasema
2021-04-19,-2.0,16.0,60.51565,22.27916,Turku lentoasema
2021-04-20,-2.2,14.2,60.51565,22.27916,Turku lentoasema
2021-04-21,-2.0,13.7,60.51565,22.27916,Turku lentoasema
2021-04-22,0.3,8.9,60.51565,22.27916,Turku lentoasema
2021-04-23,0.0,4.3,60.51565,22.27916,Turku lentoasema
2021-04-24,0.3,3.5,60.51565,22.27916,Turku lentoasema
2021-04-25,-0.1,5.1,60.51565,22.27916,Turku lentoasema
2021-04-26,-0.1,3.9,60.51565,22.27916,Turku lentoasema
2021-04-27,-1.6,5.5,60.51565,22.27916,Turku lentoasema
2021-04-28,-1.9,7.4,60.51565,22.27916,Turku lentoasema
2021-04-29,-3.7,8.2,60.51565,22.27916,Turku lentoasema
2021-04-30,-4.9,8.4,60.51565,22.27916,Turku lentoasema
2021-04-03,-0.8,5.0,61.25294,22.34613,Kokemäki Tulkkila
2021-04-04,2.3,9.3,61.25294,22.34613,Kokemäki Tulkkila
2021-04-05,-0.7,4.6,61.25294,22.34613,Kokemäki Tulkkila
2021-04-06,-1.1,2.5,61.25294,22.34613,Kokemäki Tulkkila
2021-04-07,-2.4,5.1,61.25294,22.34613,Kokemäki Tulkkila
2021-04-08,-3.9,3.9,61.25294,22.34613,Kokemäki Tulkkila
2021-04-09,0.7,5.3,61.25294,22.34613,Kokemäki Tulkkila
2021-04-10,0.5,5.7,61.25294,22.34613,Kokemäki Tulkkila
2021-04-11,-2.6,10.3,61.25294,22.34613,Kokemäki Tulkkila
2021-04-12,2.6,14.1,61.25294,22.34613,Kokemäki Tulkkila
2021-04-13,1.1,7.8,61.25294,22.34613,Kokemäki Tulkkila
2021-04-14,-2.2,5.9,61.25294,22.34613,Kokemäki Tulkkila
2021-04-15,-4.6,10.1,61.25294,22.34613,Kokemäki Tulkkila
2021-04-16,-2.4,13.6,61.25294,22.34613,Kokemäki Tulkkila
2021-04-17,-1.5,16.4,61.25294,22.34613,Kokemäki Tulkkila
2021-04-18,-1.6,17.2,61.25294,22.34613,Kokemäki Tulkkila
2021-04-19,-0.9,16.1,61.25294,22.34613,Kokemäki Tulkkila
2021-04-20,-1.5,15.6,61.25294,22.34613,Kokemäki Tulkkila
2021-04-21,-2.1,14.6,61.25294,22.34613,Kokemäki Tulkkila
2021-04-22,1.1,12.3,61.25294,22.34613,Kokemäki Tulkkila
2021-04-23,0.4,3.2,61.25294,22.34613,Kokemäki Tulkkila
2021-04-24,0.6,2.8,61.25294,22.34613,Kokemäki Tulkkila
2021-04-25,-0.1,4.9,61.25294,22.34613,Kokemäki Tulkkila
2021-04-26,0.4,3.7,61.25294,22.34613,Kokemäki Tulkkila
2021-04-27,-2.7,5.3,61.25294,22.34613,Kokemäki Tulkkila
2021-04-28,-3.5,6.6,61.25294,22.34613,Kokemäki Tulkkila
2021-04-29,-3.5,7.6,61.25294,22.34613,Kokemäki Tulkkila
2021-04-30,-5.5,7.6,61.25294,22.34613,Kokemäki Tulkkila
2021-04-03,-1.1,5.2,60.81397,23.49825,Jokioinen Ilmala
2021-04-04,0.3,9.8,60.81397,23.49825,Jokioinen Ilmala
2021-04-05,-1.9,3.6,60.81397,23.49825,Jokioinen Ilmala
2021-04-06,-1.0,3.0,60.81397,23.49825,Jokioinen Ilmala
2021-04-07,0.1,5.0,60.81397,23.49825,Jokioinen Ilmala
2021-04-08,-2.7,5.5,60.81397,23.49825,Jokioinen Ilmala
2021-04-09,-0.3,3.9,60.81397,23.49825,Jokioinen Ilmala
2021-04-10,0.1,3.5,60.81397,23.49825,Jokioinen Ilmala
2021-04-11,-0.4,10.0,60.81397,23.49825,Jokioinen Ilmala
2021-04-12,3.7,13.2,60.81397,23.49825,Jokioinen Ilmala
2021-04-13,-0.4,7.2,60.81397,23.49825,Jokioinen Ilmala
2021-04-14,-1.7,7.1,60.81397,23.49825,Jokioinen Ilmala
2021-04-15,-3.8,10.6,60.81397,23.49825,Jokioinen Ilmala
2021-04-16,-3.7,12.7,60.81397,23.49825,Jokioinen Ilmala
2021-04-17,1.8,15.7,60.81397,23.49825,Jokioinen Ilmala
2021-04-18,-1.0,16.4,60.81397,23.49825,Jokioinen Ilmala
2021-04-19,-1.8,15.1,60.81397,23.49825,Jokioinen Ilmala
2021-04-20,-2.8,13.6,60.81397,23.49825,Jokioinen Ilmala
2021-04-21,2.0,12.7,60.81397,23.49825,Jokioinen Ilmala
2021-04-22,-0.2,9.4,60.81397,23.49825,Jokioinen Ilmala
2021-04-23,0.2,3.8,60.81397,23.49825,Jokioinen Ilmala
2021-04-24,-0.2,4.3,60.81397,23.49825,Jokioinen Ilmala
2021-04-25,-0.1,4.9,60.81397,23.49825,Jokioinen Ilmala
2021-04-26,0.1,4.6,60.81397,23.49825,Jokioinen Ilmala
2021-04-27,-1.5,5.1,60.81397,23.49825,Jokioinen Ilmala
2021-04-28,-3.0,6.5,60.81397,23.49825,Jokioinen Ilmala
2021-04-29,-3.6,8.4,60.81397,23.49825,Jokioinen Ilmala
2021-04-30,-4.0,9.0,60.81397,23.49825,Jokioinen Ilmala
2021-04-03,-0.9,6.5,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-04,0.6,10.5,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-05,-1.5,3.9,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-06,-1.6,3.0,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-07,-0.7,3.2,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-08,-4.4,4.7,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-09,-1.6,3.3,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-10,0.2,4.7,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-11,-2.5,9.3,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-12,1.3,13.7,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-13,-0.5,7.9,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-14,-2.2,7.0,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-15,-4.4,10.3,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-16,-3.9,12.6,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-17,-2.1,15.3,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-18,-2.3,15.8,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-19,-1.0,14.8,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-20,-1.8,13.9,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-21,-2.1,13.2,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-22,1.4,12.6,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-23,0.5,3.6,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-24,0.0,3.5,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-25,0.2,4.0,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-26,0.6,4.1,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-27,-1.7,4.6,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-28,-2.4,5.0,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-29,-3.4,6.1,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-30,-4.7,7.3,61.4194,23.62256,Pirkkala Tampere-Pirkkala lentoasema
2021-04-03,-1.0,6.5,61.46561,23.74678,Tampere Härmälä
2021-04-04,0.7,11.1,61.46561,23.74678,Tampere Härmälä
2021-04-05,-1.2,4.5,61.46561,23.74678,Tampere Härmälä
2021-04-06,-1.2,3.7,61.46561,23.74678,Tampere Härmälä
2021-04-07,-1.7,3.6,61.46561,23.74678,Tampere Härmälä
2021-04-08,-4.9,5.1,61.46561,23.74678,Tampere Härmälä
2021-04-09,-1.2,3.4,61.46561,23.74678,Tampere Härmälä
2021-04-10,0.9,5.5,61.46561,23.74678,Tampere Härmälä
2021-04-11,-1.2,9.5,61.46561,23.74678,Tampere Härmälä
2021-04-12,1.6,14.0,61.46561,23.74678,Tampere Härmälä
2021-04-13,-0.4,8.4,61.46561,23.74678,Tampere Härmälä
2021-04-14,-2.4,7.0,61.46561,23.74678,Tampere Härmälä
2021-04-15,-5.4,10.6,61.46561,23.74678,Tampere Härmälä
2021-04-16,-4.0,13.1,61.46561,23.74678,Tampere Härmälä
2021-04-17,-3.1,15.4,61.46561,23.74678,Tampere Härmälä
2021-04-18,-3.2,16.2,61.46561,23.74678,Tampere Härmälä
2021-04-19,-1.7,15.0,61.46561,23.74678,Tampere Härmälä
2021-04-20,-2.7,13.7,61.46561,23.74678,Tampere Härmälä
2021-04-21,-2.3,12.7,61.46561,23.74678,Tampere Härmälä
2021-04-22,1.4,13.0,61.46561,23.74678,Tampere Härmälä
2021-04-23,1.4,4.7,61.46561,23.74678,Tampere Härmälä
2021-04-24,0.5,4.2,61.46561,23.74678,Tampere Härmälä
2021-04-25,0.7,4.9,61.46561,23.74678,Tampere Härmälä
2021-04-26,1.2,4.0,61.46561,23.74678,Tampere Härmälä
2021-04-27,-1.0,5.0,61.46561,23.74678,Tampere Härmälä
2021-04-28,-2.3,5.6,61.46561,23.74678,Tampere Härmälä
2021-04-29,-3.2,6.7,61.46561,23.74678,Tampere Härmälä
2021-04-30,-5.4,8.5,61.46561,23.74678,Tampere Härmälä
2021-04-03,-0.8,4.6,60.64668,23.80559,Somero Salkola
2021-04-04,0.0,8.9,60.64668,23.80559,Somero Salkola
2021-04-05,-2.9,3.1,60.64668,23.80559,Somero Salkola
2021-04-06,-2.3,1.5,60.64668,23.80559,Somero Salkola
2021-04-07,0.1,4.8,60.64668,23.80559,Somero Salkola
2021-04-08,-2.5,4.1,60.64668,23.80559,Somero Salkola
2021-04-09,-1.5,2.7,60.64668,23.80559,Somero Salkola
2021-04-10,-0.4,2.4,60.64668,23.80559,Somero Salkola
2021-04-11,-0.8,8.4,60.64668,23.80559,Somero Salkola
2021-04-12,3.2,12.5,60.64668,23.80559,Somero Salkola
2021-04-13,-0.3,6.8,60.64668,23.80559,Somero Salkola
2021-04-14,-1.0,6.2,60.64668,23.80559,Somero Salkola
2021-04-15,-1.4,9.2,60.64668,23.80559,Somero Salkola
2021-04-16,-1.3,11.8,60.64668,23.80559,Somero Salkola
2021-04-17,1.8,15.0,60.64668,23.80559,Somero Salkola
2021-04-18,2.2,15.1,60.64668,23.80559,Somero Salkola
2021-04-19,0.7,14.0,60.64668,23.80559,Somero Salkola
2021-04-20,-0.4,12.8,60.64668,23.80559,Somero Salkola
2021-04-21,1.5,12.0,60.64668,23.80559,Somero Salkola
2021-04-22,0.4,9.3,60.64668,23.80559,Somero Salkola
2021-04-23,0.0,3.6,60.64668,23.80559,Somero Salkola
2021-04-24,-0.3,3.7,60.64668,23.80559,Somero Salkola
2021-04-25,-0.2,4.3,60.64668,23.80559,Somero Salkola
2021-04-26,0.0,3.8,60.64668,23.80559,Somero Salkola
2021-04-27,-1.9,4.2,60.64668,23.80559,Somero Salkola
2021-04-28,-2.7,5.3,60.64668,23.80559,Somero Salkola
2021-04-29,-2.8,6.8,60.64668,23.80559,Somero Salkola
2021-04-30,-2.4,7.6,60.64668,23.80559,Somero Salkola
2021-04-03,-0.8,6.3,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-04,0.2,10.8,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-05,-0.9,3.8,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-06,-1.1,4.3,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-07,0.4,6.3,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-08,-2.3,6.7,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-09,-1.9,3.5,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-10,0.1,4.3,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-11,-0.1,11.0,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-12,4.1,15.5,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-13,0.3,9.4,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-14,-2.2,8.6,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-15,-3.3,11.1,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-16,-1.3,13.5,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-17,3.8,16.6,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-18,-0.6,16.7,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-19,-1.6,15.2,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-20,-2.1,12.9,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-21,0.1,13.0,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-22,-0.4,11.8,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-23,0.6,4.2,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-24,0.5,3.8,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-25,0.8,5.2,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-26,1.1,4.3,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-27,1.2,4.9,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-28,-1.8,6.6,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-29,-2.7,8.5,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-30,-3.6,9.7,60.59589,24.80297,Hyvinkää Hyvinkäänkylä
2021-04-03,-1.4,5.7,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-04,-0.3,9.9,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-05,-1.3,3.0,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-06,-1.4,3.9,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-07,-0.2,5.4,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-08,-2.8,6.8,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-09,-2.0,2.9,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-10,-0.3,3.9,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-11,-1.4,9.6,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-12,2.9,14.5,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-13,0.2,8.2,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-14,-0.9,7.5,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-15,-3.0,9.1,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-16,0.1,11.5,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-17,3.4,15.1,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-18,3.0,14.9,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-19,2.4,14.1,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-20,0.4,12.0,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-21,1.4,12.4,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-22,0.3,11.0,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-23,0.1,3.0,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-24,0.1,3.3,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-25,0.3,4.9,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-26,0.6,3.9,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-27,0.4,4.3,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-28,-1.6,6.4,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-29,-2.3,7.7,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-30,-2.3,9.0,60.50872,24.65375,Nurmijärvi Röykkä
2021-04-03,0.4,5.8,60.9992,24.49163,Hämeenlinna Katinen
2021-04-04,0.8,11.1,60.9992,24.49163,Hämeenlinna Katinen
2021-04-05,-2.6,4.2,60.9992,24.49163,Hämeenlinna Katinen
2021-04-06,-1.3,3.7,60.9992,24.49163,Hämeenlinna Katinen
2021-04-07,0.9,5.9,60.9992,24.49163,Hämeenlinna Katinen
2021-04-08,-2.0,5.1,60.9992,24.49163,Hämeenlinna Katinen
2021-04-09,-1.4,3.8,60.9992,24.49163,Hämeenlinna Katinen
2021-04-10,0.3,4.6,60.9992,24.49163,Hämeenlinna Katinen
2021-04-11,-0.8,10.2,60.9992,24.49163,Hämeenlinna Katinen
2021-04-12,2.7,14.7,60.9992,24.49163,Hämeenlinna Katinen
2021-04-13,1.5,8.7,60.9992,24.49163,Hämeenlinna Katinen
2021-04-14,-2.2,6.7,60.9992,24.49163,Hämeenlinna Katinen
2021-04-15,-3.7,10.8,60.9992,24.49163,Hämeenlinna Katinen
2021-04-16,-1.9,12.7,60.9992,24.49163,Hämeenlinna Katinen
2021-04-17,2.2,15.5,60.9992,24.49163,Hämeenlinna Katinen
2021-04-18,0.5,15.9,60.9992,24.49163,Hämeenlinna Katinen
2021-04-19,-0.4,14.5,60.9992,24.49163,Hämeenlinna Katinen
2021-04-20,-1.5,13.3,60.9992,24.49163,Hämeenlinna Katinen
2021-04-21,-0.2,13.7,60.9992,24.49163,Hämeenlinna Katinen
2021-04-22,0.6,11.0,60.9992,24.49163,Hämeenlinna Katinen
2021-04-23,1.1,4.8,60.9992,24.49163,Hämeenlinna Katinen
2021-04-24,0.3,3.7,60.9992,24.49163,Hämeenlinna Katinen
2021-04-25,0.6,4.1,60.9992,24.49163,Hämeenlinna Katinen
2021-04-26,1.1,4.3,60.9992,24.49163,Hämeenlinna Katinen
2021-04-27,0.3,4.7,60.9992,24.49163,Hämeenlinna Katinen
2021-04-28,-1.6,6.1,60.9992,24.49163,Hämeenlinna Katinen
2021-04-29,-2.3,7.4,60.9992,24.49163,Hämeenlinna Katinen
2021-04-30,-3.0,9.3,60.9992,24.49163,Hämeenlinna Katinen
2021-04-03,0.0,5.8,61.11454,24.32449,Hattula Lepaa
2021-04-04,0.5,11.4,61.11454,24.32449,Hattula Lepaa
2021-04-05,-2.9,4.4,61.11454,24.32449,Hattula Lepaa
2021-04-06,-2.3,3.5,61.11454,24.32449,Hattula Lepaa
2021-04-07,0.4,5.8,61.11454,24.32449,Hattula Lepaa
2021-04-08,-2.6,5.1,61.11454,24.32449,Hattula Lepaa
2021-04-09,-1.3,3.6,61.11454,24.32449,Hattula Lepaa
2021-04-10,-0.2,4.1,61.11454,24.32449,Hattula Lepaa
2021-04-11,-1.1,9.9,61.11454,24.32449,Hattula Lepaa
2021-04-12,2.4,14.4,61.11454,24.32449,Hattula Lepaa
2021-04-13,0.2,8.9,61.11454,24.32449,Hattula Lepaa
2021-04-14,-2.7,6.6,61.11454,24.32449,Hattula Lepaa
2021-04-15,-4.1,10.8,61.11454,24.32449,Hattula Lepaa
2021-04-16,-2.2,12.6,61.11454,24.32449,Hattula Lepaa
2021-04-17,0.0,15.6,61.11454,24.32449,Hattula Lepaa
2021-04-18,-1.6,16.5,61.11454,24.32449,Hattula Lepaa
2021-04-19,-1.4,15.1,61.11454,24.32449,Hattula Lepaa
2021-04-20,-2.3,13.4,61.11454,24.32449,Hattula Lepaa
2021-04-21,-1.1,12.8,61.11454,24.32449,Hattula Lepaa
2021-04-22,1.1,10.8,61.11454,24.32449,Hattula Lepaa
2021-04-23,0.6,4.6,61.11454,24.32449,Hattula Lepaa
2021-04-24,0.2,4.3,61.11454,24.32449,Hattula Lepaa
2021-04-25,0.8,4.2,61.11454,24.32449,Hattula Lepaa
2021-04-26,1.2,4.5,61.11454,24.32449,Hattula Lepaa
2021-04-27,0.2,4.7,61.11454,24.32449,Hattula Lepaa
2021-04-28,-1.4,6.8,61.11454,24.32449,Hattula Lepaa
2021-04-29,-3.6,7.1,61.11454,24.32449,Hattula Lepaa
2021-04-30,-3.5,9.0,61.11454,24.32449,Hattula Lepaa
2021-04-03,-0.6,4.8,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-04,-0.1,10.5,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-05,-1.6,3.7,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-06,-1.4,4.0,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-07,0.2,5.1,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-08,-2.5,5.5,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-09,-2.2,3.0,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-10,-0.1,3.6,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-11,-0.4,9.8,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-12,2.3,14.3,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-13,0.9,8.4,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-14,-3.2,6.6,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-15,-3.8,10.3,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-16,-3.6,12.4,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-17,-1.6,15.0,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-18,-2.2,15.8,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-19,-2.3,13.8,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-20,-3.7,13.2,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-21,-2.9,12.6,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-22,0.4,10.5,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-23,-0.1,4.5,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-24,0.3,4.7,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-25,0.5,3.7,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-26,0.5,3.2,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-27,-1.5,3.9,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-28,-2.7,5.5,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-29,-2.7,7.3,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-30,-4.7,7.6,61.05408,25.03844,Hämeenlinna Lammi Pappila
2021-04-03,-0.1,4.9,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-04,0.1,10.3,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-05,-0.7,3.8,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-06,-0.7,3.5,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-07,0.4,3.9,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-08,-1.5,4.2,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-09,-1.9,3.4,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-10,0.1,3.2,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-11,-0.3,7.7,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-12,2.9,9.8,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-13,2.0,8.7,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-14,-2.1,4.4,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-15,-2.4,4.0,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-16,-1.8,10.9,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-17,1.0,12.3,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-18,-0.3,10.0,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-19,-0.9,11.3,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-20,-1.0,10.7,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-21,-1.0,10.5,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-22,1.5,9.7,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-23,0.3,4.1,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-24,0.4,4.0,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-25,1.6,3.1,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-26,1.0,3.2,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-27,0.7,3.3,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-28,-0.5,4.9,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-29,-1.4,5.7,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-30,-1.8,6.9,61.26521,25.52021,Asikkala Pulkkilanharju
2021-04-03,0.1,4.6,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-04,-2.0,8.3,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-05,-0.7,3.3,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-06,-1.2,3.3,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-07,-2.5,4.5,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-08,-2.2,5.8,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-09,-3.5,3.0,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-10,0.1,3.9,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-11,0.0,9.8,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-12,2.4,14.8,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-13,3.1,7.7,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-14,-0.5,7.5,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-15,-2.4,10.1,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-16,-0.2,12.7,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-17,3.0,14.7,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-18,2.7,15.3,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-19,2.8,13.1,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-20,1.1,12.9,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-21,2.5,12.8,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-22,0.0,11.2,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-23,1.1,6.9,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-24,0.0,5.5,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-25,1.0,4.3,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-26,2.1,4.0,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-27,0.5,3.3,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-28,-1.0,5.7,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-29,-2.1,7.6,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-30,-2.2,8.9,60.89839,26.94882,Kouvola Utti lentoasema
2021-04-03,-1.1,6.3,60.6965,26.81106,Kouvola Anjala
2021-04-04,-1.1,8.4,60.6965,26.81106,Kouvola Anjala
2021-04-05,0.1,3.8,60.6965,26.81106,Kouvola Anjala
2021-04-06,-0.7,3.7,60.6965,26.81106,Kouvola Anjala
2021-04-07,-2.4,5.6,60.6965,26.81106,Kouvola Anjala
2021-04-08,-2.7,7.1,60.6965,26.81106,Kouvola Anjala
2021-04-09,-2.9,3.5,60.6965,26.81106,Kouvola Anjala
2021-04-10,0.9,4.7,60.6965,26.81106,Kouvola Anjala
2021-04-11,1.0,10.1,60.6965,26.81106,Kouvola Anjala
2021-04-12,3.7,14.7,60.6965,26.81106,Kouvola Anjala
2021-04-13,3.4,7.4,60.6965,26.81106,Kouvola Anjala
2021-04-14,-0.8,8.9,60.6965,26.81106,Kouvola Anjala
2021-04-15,-2.0,11.4,60.6965,26.81106,Kouvola Anjala
2021-04-16,-1.4,13.2,60.6965,26.81106,Kouvola Anjala
2021-04-17,-0.4,16.3,60.6965,26.81106,Kouvola Anjala
2021-04-18,0.3,16.5,60.6965,26.81106,Kouvola Anjala
2021-04-19,-0.7,14.9,60.6965,26.81106,Kouvola Anjala
2021-04-20,0.3,13.9,60.6965,26.81106,Kouvola Anjala
2021-04-21,1.6,12.7,60.6965,26.81106,Kouvola Anjala
2021-04-22,0.8,10.9,60.6965,26.81106,Kouvola Anjala
2021-04-23,2.1,6.5,60.6965,26.81106,Kouvola Anjala
2021-04-24,-0.6,5.0,60.6965,26.81106,Kouvola Anjala
2021-04-25,1.4,5.2,60.6965,26.81106,Kouvola Anjala
2021-04-26,2.5,5.2,60.6965,26.81106,Kouvola Anjala
2021-04-27,0.6,4.5,60.6965,26.81106,Kouvola Anjala
2021-04-28,-0.9,6.1,60.6965,26.81106,Kouvola Anjala
2021-04-29,-1.9,8.2,60.6965,26.81106,Kouvola Anjala
2021-04-30,-4.1,9.5,60.6965,26.81106,Kouvola Anjala
2021-04-03,-0.3,5.3,61.20008,26.04967,Heinola Asemantaus
2021-04-04,-0.5,11.1,61.20008,26.04967,Heinola Asemantaus
2021-04-05,-0.5,4.4,61.20008,26.04967,Heinola Asemantaus
2021-04-06,-1.3,4.4,61.20008,26.04967,Heinola Asemantaus
2021-04-07,0.4,5.5,61.20008,26.04967,Heinola Asemantaus
2021-04-08,-1.5,6.0,61.20008,26.04967,Heinola Asemantaus
2021-04-09,-2.9,3.0,61.20008,26.04967,Heinola Asemantaus
2021-04-10,0.3,4.4,61.20008,26.04967,Heinola Asemantaus
2021-04-11,0.1,10.3,61.20008,26.04967,Heinola Asemantaus
2021-04-12,3.2,14.9,61.20008,26.04967,Heinola Asemantaus
2021-04-13,2.6,9.3,61.20008,26.04967,Heinola Asemantaus
2021-04-14,-3.2,7.0,61.20008,26.04967,Heinola Asemantaus
2021-04-15,-4.4,10.8,61.20008,26.04967,Heinola Asemantaus
2021-04-16,-2.9,12.9,61.20008,26.04967,Heinola Asemantaus
2021-04-17,0.7,14.8,61.20008,26.04967,Heinola Asemantaus
2021-04-18,-1.9,16.2,61.20008,26.04967,Heinola Asemantaus
2021-04-19,-1.9,14.3,61.20008,26.04967,Heinola Asemantaus
2021-04-20,-2.3,13.5,61.20008,26.04967,Heinola Asemantaus
2021-04-21,-2.2,12.5,61.20008,26.04967,Heinola Asemantaus
2021-04-22,-0.1,12.2,61.20008,26.04967,Heinola Asemantaus
2021-04-23,-0.5,6.8,61.20008,26.04967,Heinola Asemantaus
2021-04-24,-0.1,5.4,61.20008,26.04967,Heinola Asemantaus
2021-04-25,1.4,3.6,61.20008,26.04967,Heinola Asemantaus
2021-04-26,0.7,3.4,61.20008,26.04967,Heinola Asemantaus
2021-04-27,0.3,4.0,61.20008,26.04967,Heinola Asemantaus
2021-04-28,-2.6,6.1,61.20008,26.04967,Heinola Asemantaus
2021-04-29,-2.6,7.3,61.20008,26.04967,Heinola Asemantaus
2021-04-30,-3.8,8.0,61.20008,26.04967,Heinola Asemantaus
2021-04-03,-0.9,5.3,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-04,-2.3,8.7,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-05,-0.7,3.1,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-06,-1.3,3.7,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-07,-3.1,4.5,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-08,-3.3,6.3,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-09,-4.0,2.9,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-10,-0.1,3.8,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-11,-0.2,10.1,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-12,2.7,14.7,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-13,3.0,7.6,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-14,-2.5,8.1,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-15,-3.5,10.6,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-16,0.0,12.5,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-17,2.2,15.3,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-18,2.3,15.5,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-19,3.0,14.3,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-20,1.1,13.4,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-21,2.4,12.3,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-22,-0.4,11.2,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-23,0.8,6.9,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-24,-0.2,5.4,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-25,1.0,4.4,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-26,2.1,4.2,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-27,0.3,4.0,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-28,-1.5,5.9,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-29,-2.1,7.7,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-30,-3.0,10.4,60.89077,26.92915,Kouvola Utti Lentoportintie
2021-04-03,-2.5,6.8,60.5272,27.67274,Virolahti Koivuniemi
2021-04-04,-2.5,5.8,60.5272,27.67274,Virolahti Koivuniemi
2021-04-05,0.0,3.3,60.5272,27.67274,Virolahti Koivuniemi
2021-04-06,-0.5,3.1,60.5272,27.67274,Virolahti Koivuniemi
2021-04-07,-2.5,4.8,60.5272,27.67274,Virolahti Koivuniemi
2021-04-08,-3.4,6.9,60.5272,27.67274,Virolahti Koivuniemi
2021-04-09,-5.5,2.9,60.5272,27.67274,Virolahti Koivuniemi
2021-04-10,2.0,5.3,60.5272,27.67274,Virolahti Koivuniemi
2021-04-11,-0.2,7.1,60.5272,27.67274,Virolahti Koivuniemi
2021-04-12,1.5,13.2,60.5272,27.67274,Virolahti Koivuniemi
2021-04-13,2.0,9.6,60.5272,27.67274,Virolahti Koivuniemi
2021-04-14,-1.8,9.9,60.5272,27.67274,Virolahti Koivuniemi
2021-04-15,-3.2,10.1,60.5272,27.67274,Virolahti Koivuniemi
2021-04-16,0.5,12.9,60.5272,27.67274,Virolahti Koivuniemi
2021-04-17,1.0,15.7,60.5272,27.67274,Virolahti Koivuniemi
2021-04-18,-0.6,15.7,60.5272,27.67274,Virolahti Koivuniemi
2021-04-19,0.2,14.1,60.5272,27.67274,Virolahti Koivuniemi
2021-04-20,-2.3,11.8,60.5272,27.67274,Virolahti Koivuniemi
2021-04-21,0.6,9.7,60.5272,27.67274,Virolahti Koivuniemi
2021-04-22,-1.1,10.7,60.5272,27.67274,Virolahti Koivuniemi
2021-04-23,-1.3,6.4,60.5272,27.67274,Virolahti Koivuniemi
2021-04-24,0.0,5.7,60.5272,27.67274,Virolahti Koivuniemi
2021-04-25,0.5,5.6,60.5272,27.67274,Virolahti Koivuniemi
2021-04-26,2.5,6.1,60.5272,27.67274,Virolahti Koivuniemi
2021-04-27,0.2,4.7,60.5272,27.67274,Virolahti Koivuniemi
2021-04-28,-1.5,4.4,60.5272,27.67274,Virolahti Koivuniemi
2021-04-29,-3.8,6.6,60.5272,27.67274,Virolahti Koivuniemi
2021-04-30,-5.4,9.1,60.5272,27.67274,Virolahti Koivuniemi
2021-04-03,-0.8,5.0,61.0403,28.12916,Lappeenranta lentoasema
2021-04-04,-2.2,7.0,61.0403,28.12916,Lappeenranta lentoasema
2021-04-05,-1.0,2.6,61.0403,28.12916,Lappeenranta lentoasema
2021-04-06,-1.9,1.6,61.0403,28.12916,Lappeenranta lentoasema
2021-04-07,-2.6,4.5,61.0403,28.12916,Lappeenranta lentoasema
2021-04-08,-5.3,4.5,61.0403,28.12916,Lappeenranta lentoasema
2021-04-09,-4.2,2.6,61.0403,28.12916,Lappeenranta lentoasema
2021-04-10,-0.1,5.4,61.0403,28.12916,Lappeenranta lentoasema
2021-04-11,-0.5,9.6,61.0403,28.12916,Lappeenranta lentoasema
2021-04-12,2.6,16.1,61.0403,28.12916,Lappeenranta lentoasema
2021-04-13,2.7,8.4,61.0403,28.12916,Lappeenranta lentoasema
2021-04-14,-1.6,7.5,61.0403,28.12916,Lappeenranta lentoasema
2021-04-15,-2.5,9.2,61.0403,28.12916,Lappeenranta lentoasema
2021-04-16,-2.0,12.0,61.0403,28.12916,Lappeenranta lentoasema
2021-04-17,0.2,13.5,61.0403,28.12916,Lappeenranta lentoasema
2021-04-18,0.1,14.9,61.0403,28.12916,Lappeenranta lentoasema
2021-04-19,0.3,12.1,61.0403,28.12916,Lappeenranta lentoasema
2021-04-20,0.3,12.4,61.0403,28.12916,Lappeenranta lentoasema
2021-04-21,1.6,10.6,61.0403,28.12916,Lappeenranta lentoasema
2021-04-22,1.3,11.8,61.0403,28.12916,Lappeenranta lentoasema
2021-04-23,1.6,7.9,61.0403,28.12916,Lappeenranta lentoasema
2021-04-24,1.4,5.5,61.0403,28.12916,Lappeenranta lentoasema
2021-04-25,1.5,3.4,61.0403,28.12916,Lappeenranta lentoasema
2021-04-26,2.4,4.0,61.0403,28.12916,Lappeenranta lentoasema
2021-04-27,0.8,4.5,61.0403,28.12916,Lappeenranta lentoasema
2021-04-28,-1.6,4.6,61.0403,28.12916,Lappeenranta lentoasema
2021-04-29,-3.3,6.8,61.0403,28.12916,Lappeenranta lentoasema
2021-04-30,-3.3,8.4,61.0403,28.12916,Lappeenranta lentoasema
2021-04-03,-0.6,5.6,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-04,-1.2,7.5,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-05,-0.2,3.0,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-06,-0.9,1.6,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-07,-3.6,5.2,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-08,-4.1,5.3,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-09,-3.7,3.0,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-10,0.5,6.0,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-11,0.2,9.4,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-12,2.2,16.6,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-13,2.6,10.3,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-14,-2.2,8.2,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-15,-3.7,9.4,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-16,-3.9,11.7,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-17,-1.9,13.8,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-18,-3.5,14.7,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-19,-2.7,11.6,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-20,-2.6,11.3,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-21,1.7,9.0,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-22,1.5,11.4,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-23,1.5,8.6,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-24,-0.5,6.2,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-25,-1.7,3.9,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-26,3.1,5.0,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-27,-0.8,5.1,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-28,-2.7,5.0,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-29,-4.0,6.2,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-30,-5.0,8.3,61.03879,28.56395,Lappeenranta Konnunsuo
2021-04-03,-0.2,5.1,61.05754,28.20873,Lappeenranta Lepola
2021-04-04,-1.3,7.3,61.05754,28.20873,Lappeenranta Lepola
2021-04-05,-0.7,2.7,61.05754,28.20873,Lappeenranta Lepola
2021-04-06,-1.7,1.8,61.05754,28.20873,Lappeenranta Lepola
2021-04-07,-2.0,5.0,61.05754,28.20873,Lappeenranta Lepola
2021-04-08,-3.7,4.5,61.05754,28.20873,Lappeenranta Lepola
2021-04-09,-3.6,2.8,61.05754,28.20873,Lappeenranta Lepola
2021-04-10,0.4,5.5,61.05754,28.20873,Lappeenranta Lepola
2021-04-11,-0.1,9.9,61.05754,28.20873,Lappeenranta Lepola
2021-04-12,2.0,16.2,61.05754,28.20873,Lappeenranta Lepola
2021-04-13,3.2,8.6,61.05754,28.20873,Lappeenranta Lepola
2021-04-14,0.4,7.1,61.05754,28.20873,Lappeenranta Lepola
2021-04-15,-1.2,8.6,61.05754,28.20873,Lappeenranta Lepola
2021-04-16,0.1,11.8,61.05754,28.20873,Lappeenranta Lepola
2021-04-17,2.7,13.6,61.05754,28.20873,Lappeenranta Lepola
2021-04-18,0.8,14.3,61.05754,28.20873,Lappeenranta Lepola
2021-04-19,2.9,11.7,61.05754,28.20873,Lappeenranta Lepola
2021-04-20,2.3,12.2,61.05754,28.20873,Lappeenranta Lepola
2021-04-21,1.7,10.1,61.05754,28.20873,Lappeenranta Lepola
2021-04-22,1.7,11.7,61.05754,28.20873,Lappeenranta Lepola
2021-04-23,2.0,8.2,61.05754,28.20873,Lappeenranta Lepola
2021-04-24,1.7,5.8,61.05754,28.20873,Lappeenranta Lepola
2021-04-25,1.7,3.6,61.05754,28.20873,Lappeenranta Lepola
2021-04-26,2.5,4.1,61.05754,28.20873,Lappeenranta Lepola
2021-04-27,0.9,4.4,61.05754,28.20873,Lappeenranta Lepola
2021-04-28,-1.4,4.6,61.05754,28.20873,Lappeenranta Lepola
2021-04-29,-2.0,6.3,61.05754,28.20873,Lappeenranta Lepola
2021-04-30,-2.2,7.6,61.05754,28.20873,Lappeenranta Lepola
2021-04-03,-0.8,2.8,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-04,-1.6,4.7,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-05,-0.5,2.2,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-06,-1.4,0.9,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-07,-3.0,2.9,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-08,-4.6,3.6,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-09,-4.4,2.3,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-10,0.4,3.6,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-11,0.0,5.8,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-12,2.0,10.3,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-13,1.7,5.4,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-14,-1.2,3.6,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-15,-1.8,4.4,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-16,-1.6,8.1,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-17,0.2,9.4,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-18,0.4,10.7,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-19,0.0,7.8,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-20,0.1,7.7,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-21,0.6,5.3,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-22,0.8,7.1,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-23,1.7,5.9,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-24,1.6,3.1,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-25,1.3,2.6,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-26,2.3,3.8,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-27,1.2,3.4,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-28,0.5,3.9,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-29,0.7,3.9,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-30,1.0,6.0,61.1982,28.47308,Lappeenranta Hiekkapakka
2021-04-03,-1.0,5.3,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-04,-1.4,7.4,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-05,-0.6,3.0,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-06,-1.2,1.4,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-07,-5.3,5.8,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-08,-7.3,4.9,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-09,-3.0,3.3,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-10,0.6,6.0,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-11,-1.8,9.4,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-12,-0.7,16.9,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-13,-0.2,11.5,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-14,-3.7,8.5,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-15,-5.0,9.2,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-16,-4.2,13.4,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-17,-3.4,14.5,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-18,-2.5,14.9,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-19,-2.7,11.6,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-20,-3.5,10.4,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-21,-2.6,8.3,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-22,0.5,11.5,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-23,-0.6,9.2,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-24,-0.3,5.6,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-25,1.2,3.7,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-26,2.7,5.4,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-27,-2.4,4.4,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-28,-4.3,4.7,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-29,-5.3,5.8,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-30,-5.8,7.4,61.44467,29.46108,Parikkala Koitsanlahti
2021-04-03,0.8,4.1,62.33382,21.19081,Kaskinen Sälgrund
2021-04-04,2.5,6.5,62.33382,21.19081,Kaskinen Sälgrund
2021-04-05,-0.6,3.0,62.33382,21.19081,Kaskinen Sälgrund
2021-04-06,0.7,4.8,62.33382,21.19081,Kaskinen Sälgrund
2021-04-07,0.7,3.7,62.33382,21.19081,Kaskinen Sälgrund
2021-04-08,0.4,2.9,62.33382,21.19081,Kaskinen Sälgrund
2021-04-09,0.4,3.6,62.33382,21.19081,Kaskinen Sälgrund
2021-04-10,0.7,5.3,62.33382,21.19081,Kaskinen Sälgrund
2021-04-11,0.9,6.3,62.33382,21.19081,Kaskinen Sälgrund
2021-04-12,0.6,9.0,62.33382,21.19081,Kaskinen Sälgrund
2021-04-13,1.4,4.3,62.33382,21.19081,Kaskinen Sälgrund
2021-04-14,0.7,3.9,62.33382,21.19081,Kaskinen Sälgrund
2021-04-15,-0.4,4.9,62.33382,21.19081,Kaskinen Sälgrund
2021-04-16,0.7,13.7,62.33382,21.19081,Kaskinen Sälgrund
2021-04-17,2.3,16.0,62.33382,21.19081,Kaskinen Sälgrund
2021-04-18,3.7,12.8,62.33382,21.19081,Kaskinen Sälgrund
2021-04-19,3.2,9.8,62.33382,21.19081,Kaskinen Sälgrund
2021-04-20,2.9,9.2,62.33382,21.19081,Kaskinen Sälgrund
2021-04-21,3.7,10.2,62.33382,21.19081,Kaskinen Sälgrund
2021-04-22,1.0,8.3,62.33382,21.19081,Kaskinen Sälgrund
2021-04-23,0.5,1.1,62.33382,21.19081,Kaskinen Sälgrund
2021-04-24,0.0,2.1,62.33382,21.19081,Kaskinen Sälgrund
2021-04-25,-0.1,2.9,62.33382,21.19081,Kaskinen Sälgrund
2021-04-26,-0.6,5.4,62.33382,21.19081,Kaskinen Sälgrund
2021-04-27,-0.4,6.0,62.33382,21.19081,Kaskinen Sälgrund
2021-04-28,-0.8,4.2,62.33382,21.19081,Kaskinen Sälgrund
2021-04-29,-1.3,6.3,62.33382,21.19081,Kaskinen Sälgrund
2021-04-30,2.3,5.7,62.33382,21.19081,Kaskinen Sälgrund
2021-04-03,1.3,3.6,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-04,2.5,4.2,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-05,-0.2,3.4,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-06,1.1,2.5,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-07,1.8,2.5,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-08,1.2,2.1,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-09,0.9,3.6,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-10,2.0,3.6,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-11,2.0,5.2,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-12,0.8,8.0,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-13,2.5,4.3,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-14,1.5,3.2,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-15,1.9,4.2,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-16,2.8,12.8,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-17,4.4,15.4,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-18,5.6,10.9,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-19,4.3,10.7,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-20,4.5,9.3,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-21,3.6,10.3,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-22,1.1,6.5,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-23,0.7,2.1,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-24,1.1,2.1,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-25,0.7,3.2,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-26,1.2,4.0,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-27,0.7,3.4,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-28,0.3,3.6,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-29,1.4,3.7,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-30,2.3,4.3,61.63042,21.3762,Pori Tahkoluoto satama
2021-04-03,0.7,3.2,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-04,1.5,3.6,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-05,-1.1,3.7,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-06,0.2,2.2,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-07,0.7,2.4,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-08,0.2,1.8,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-09,0.2,3.0,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-10,1.5,3.3,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-11,1.7,3.4,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-12,0.7,9.2,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-13,1.7,2.6,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-14,0.9,2.4,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-15,1.8,3.2,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-16,2.0,12.7,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-17,3.7,13.3,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-18,3.7,11.2,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-19,5.6,8.0,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-20,4.2,8.3,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-21,3.8,8.6,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-22,1.1,5.5,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-23,-0.1,1.4,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-24,0.3,1.7,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-25,0.0,2.2,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-26,1.4,3.3,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-27,1.5,3.1,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-28,0.4,2.7,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-29,0.9,2.8,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-30,2.5,3.9,62.20324,21.16983,Kristiinankaupunki Majakka
2021-04-03,-2.5,5.0,62.18329,22.79983,Karvia Alkkia
2021-04-04,0.7,8.6,62.18329,22.79983,Karvia Alkkia
2021-04-05,-2.0,3.9,62.18329,22.79983,Karvia Alkkia
2021-04-06,-1.5,1.9,62.18329,22.79983,Karvia Alkkia
2021-04-07,-4.6,3.9,62.18329,22.79983,Karvia Alkkia
2021-04-08,-6.1,4.1,62.18329,22.79983,Karvia Alkkia
2021-04-09,-3.2,2.5,62.18329,22.79983,Karvia Alkkia
2021-04-10,-2.4,4.3,62.18329,22.79983,Karvia Alkkia
2021-04-11,-2.9,7.9,62.18329,22.79983,Karvia Alkkia
2021-04-12,0.1,13.1,62.18329,22.79983,Karvia Alkkia
2021-04-13,0.3,7.8,62.18329,22.79983,Karvia Alkkia
2021-04-14,-3.8,6.1,62.18329,22.79983,Karvia Alkkia
2021-04-15,-5.1,10.2,62.18329,22.79983,Karvia Alkkia
2021-04-16,-2.8,12.8,62.18329,22.79983,Karvia Alkkia
2021-04-17,-1.8,14.9,62.18329,22.79983,Karvia Alkkia
2021-04-18,-3.2,16.1,62.18329,22.79983,Karvia Alkkia
2021-04-19,-2.2,16.2,62.18329,22.79983,Karvia Alkkia
2021-04-20,-3.1,13.6,62.18329,22.79983,Karvia Alkkia
2021-04-21,-3.2,12.9,62.18329,22.79983,Karvia Alkkia
2021-04-22,-0.1,11.9,62.18329,22.79983,Karvia Alkkia
2021-04-23,-0.5,2.0,62.18329,22.79983,Karvia Alkkia
2021-04-24,-0.6,1.4,62.18329,22.79983,Karvia Alkkia
2021-04-25,-0.9,1.9,62.18329,22.79983,Karvia Alkkia
2021-04-26,-1.6,2.9,62.18329,22.79983,Karvia Alkkia
2021-04-27,-3.3,4.2,62.18329,22.79983,Karvia Alkkia
2021-04-28,-5.7,4.4,62.18329,22.79983,Karvia Alkkia
2021-04-29,-5.6,6.1,62.18329,22.79983,Karvia Alkkia
2021-04-30,-4.3,6.3,62.18329,22.79983,Karvia Alkkia
2021-04-03,-1.1,4.6,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-04,1.5,8.6,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-05,-0.9,3.5,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-06,-0.3,2.9,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-07,-4.5,5.6,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-08,-6.1,3.6,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-09,-1.7,3.6,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-10,-1.2,4.7,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-11,-1.5,7.0,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-12,0.5,12.1,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-13,-0.1,6.4,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-14,-4.1,5.6,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-15,-4.9,9.4,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-16,-3.2,12.9,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-17,-2.1,15.1,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-18,-3.2,17.0,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-19,-0.7,16.7,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-20,-2.1,14.5,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-21,-1.3,13.9,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-22,-2.2,9.2,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-23,-0.4,0.9,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-24,-0.6,1.8,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-25,-0.6,2.1,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-26,-3.5,3.2,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-27,-5.0,4.4,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-28,-4.8,2.8,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-29,-5.5,6.4,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-30,-3.4,5.9,62.41345,22.18372,Kauhajoki Kuja-Kokko
2021-04-03,-2.6,6.8,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-04,0.8,8.8,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-05,-1.8,3.1,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-06,-1.5,1.4,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-07,-4.2,4.0,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-08,-5.6,4.9,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-09,-1.3,2.9,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-10,-1.2,4.3,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-11,-2.2,9.6,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-12,0.4,13.2,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-13,0.9,7.6,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-14,-3.5,7.4,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-15,-5.3,11.7,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-16,-0.5,13.3,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-17,1.5,15.8,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-18,-1.2,17.2,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-19,0.3,16.5,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-20,-0.5,14.7,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-21,-1.3,14.6,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-22,0.4,12.2,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-23,-0.2,2.4,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-24,-0.3,2.7,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-25,-0.5,3.4,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-26,-0.1,3.0,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-27,-3.3,6.4,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-28,-4.9,4.9,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-29,-3.7,7.9,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-30,-3.3,9.4,61.83864,22.46368,Kankaanpää Niinisalo lentokenttä
2021-04-03,-2.1,5.5,62.32783,23.54228,Virrat Äijänneva
2021-04-04,0.9,9.2,62.32783,23.54228,Virrat Äijänneva
2021-04-05,-1.8,3.6,62.32783,23.54228,Virrat Äijänneva
2021-04-06,-1.4,1.6,62.32783,23.54228,Virrat Äijänneva
2021-04-07,-4.3,3.7,62.32783,23.54228,Virrat Äijänneva
2021-04-08,-6.5,4.6,62.32783,23.54228,Virrat Äijänneva
2021-04-09,-4.0,2.5,62.32783,23.54228,Virrat Äijänneva
2021-04-10,-1.3,5.2,62.32783,23.54228,Virrat Äijänneva
2021-04-11,-1.7,8.1,62.32783,23.54228,Virrat Äijänneva
2021-04-12,0.3,12.9,62.32783,23.54228,Virrat Äijänneva
2021-04-13,-0.4,7.2,62.32783,23.54228,Virrat Äijänneva
2021-04-14,-3.6,6.2,62.32783,23.54228,Virrat Äijänneva
2021-04-15,-5.0,9.9,62.32783,23.54228,Virrat Äijänneva
2021-04-16,-4.3,12.3,62.32783,23.54228,Virrat Äijänneva
2021-04-17,-4.0,14.4,62.32783,23.54228,Virrat Äijänneva
2021-04-18,-4.2,15.8,62.32783,23.54228,Virrat Äijänneva
2021-04-19,-1.8,15.2,62.32783,23.54228,Virrat Äijänneva
2021-04-20,-3.5,12.7,62.32783,23.54228,Virrat Äijänneva
2021-04-21,-2.3,12.8,62.32783,23.54228,Virrat Äijänneva
2021-04-22,-0.8,12.0,62.32783,23.54228,Virrat Äijänneva
2021-04-23,-0.1,4.2,62.32783,23.54228,Virrat Äijänneva
2021-04-24,-0.6,2.4,62.32783,23.54228,Virrat Äijänneva
2021-04-25,-0.3,2.9,62.32783,23.54228,Virrat Äijänneva
2021-04-26,-0.8,2.1,62.32783,23.54228,Virrat Äijänneva
2021-04-27,-3.0,3.4,62.32783,23.54228,Virrat Äijänneva
2021-04-28,-6.1,3.8,62.32783,23.54228,Virrat Äijänneva
2021-04-29,-8.2,5.1,62.32783,23.54228,Virrat Äijänneva
2021-04-30,-3.4,5.2,62.32783,23.54228,Virrat Äijänneva
2021-04-03,-0.8,4.8,61.51757,23.75388,Tampere Siilinkari
2021-04-04,0.7,8.2,61.51757,23.75388,Tampere Siilinkari
2021-04-05,-1.0,3.4,61.51757,23.75388,Tampere Siilinkari
2021-04-06,-1.0,2.4,61.51757,23.75388,Tampere Siilinkari
2021-04-07,-1.5,2.4,61.51757,23.75388,Tampere Siilinkari
2021-04-08,-1.9,3.4,61.51757,23.75388,Tampere Siilinkari
2021-04-09,-0.8,3.2,61.51757,23.75388,Tampere Siilinkari
2021-04-10,1.0,3.8,61.51757,23.75388,Tampere Siilinkari
2021-04-11,-0.2,8.2,61.51757,23.75388,Tampere Siilinkari
2021-04-12,1.1,12.8,61.51757,23.75388,Tampere Siilinkari
2021-04-13,0.7,5.9,61.51757,23.75388,Tampere Siilinkari
2021-04-14,0.2,5.3,61.51757,23.75388,Tampere Siilinkari
2021-04-15,-1.4,9.0,61.51757,23.75388,Tampere Siilinkari
2021-04-16,-0.8,8.8,61.51757,23.75388,Tampere Siilinkari
2021-04-17,1.0,11.6,61.51757,23.75388,Tampere Siilinkari
2021-04-18,-0.4,13.5,61.51757,23.75388,Tampere Siilinkari
2021-04-19,0.5,13.0,61.51757,23.75388,Tampere Siilinkari
2021-04-20,0.7,12.1,61.51757,23.75388,Tampere Siilinkari
2021-04-21,0.9,11.9,61.51757,23.75388,Tampere Siilinkari
2021-04-22,2.4,11.4,61.51757,23.75388,Tampere Siilinkari
2021-04-23,1.1,3.1,61.51757,23.75388,Tampere Siilinkari
2021-04-24,0.4,3.1,61.51757,23.75388,Tampere Siilinkari
2021-04-25,0.4,3.4,61.51757,23.75388,Tampere Siilinkari
2021-04-26,1.1,3.3,61.51757,23.75388,Tampere Siilinkari
2021-04-27,0.0,3.4,61.51757,23.75388,Tampere Siilinkari
2021-04-28,-0.8,3.9,61.51757,23.75388,Tampere Siilinkari
2021-04-29,-0.7,4.3,61.51757,23.75388,Tampere Siilinkari
2021-04-30,-0.4,6.3,61.51757,23.75388,Tampere Siilinkari
2021-04-03,-0.9,5.2,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-04,0.0,10.0,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-05,-2.2,4.1,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-06,-2.0,2.2,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-07,-0.3,2.7,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-08,-4.1,3.9,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-09,-4.4,2.2,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-10,-0.1,4.0,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-11,-1.6,8.5,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-12,0.7,11.9,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-13,-0.5,8.2,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-14,-2.9,6.3,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-15,-5.1,10.1,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-16,-4.1,12.5,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-17,-3.4,14.1,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-18,-4.0,15.1,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-19,-2.0,13.6,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-20,-3.1,12.3,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-21,-1.6,12.6,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-22,-2.2,11.5,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-23,-0.8,4.6,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-24,0.0,4.7,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-25,-0.1,3.3,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-26,0.4,3.8,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-27,-2.5,3.9,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-28,-2.4,5.5,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-29,-3.6,6.1,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-30,-3.9,7.0,61.85551,24.80459,Jämsä Halli lentoasema
2021-04-03,-0.9,5.3,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-04,0.1,9.3,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-05,-1.8,4.1,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-06,-1.6,3.2,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-07,-1.6,2.0,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-08,-5.2,4.8,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-09,-4.5,2.2,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-10,-0.3,4.3,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-11,-1.6,8.9,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-12,0.6,12.1,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-13,-0.5,7.3,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-14,-2.1,5.8,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-15,-4.7,9.9,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-16,-3.2,12.4,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-17,-2.2,15.1,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-18,-2.8,16.4,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-19,-1.7,15.0,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-20,-3.4,13.6,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-21,-3.3,13.2,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-22,0.7,12.4,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-23,0.3,4.5,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-24,-0.2,3.5,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-25,0.0,3.2,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-26,0.3,3.4,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-27,-2.1,3.9,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-28,-2.7,4.7,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-29,-3.2,6.2,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-30,-5.3,6.7,61.84591,24.28696,Juupajoki Hyytiälä
2021-04-03,-0.8,5.7,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-04,0.3,9.8,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-05,-2.1,4.3,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-06,-1.8,2.1,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-07,-0.1,2.9,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-08,-3.6,4.2,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-09,-4.3,2.2,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-10,-0.1,4.5,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-11,-1.7,8.7,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-12,1.0,12.8,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-13,-0.1,8.2,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-14,-2.5,6.6,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-15,-4.0,10.6,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-16,-3.1,12.9,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-17,-2.6,14.6,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-18,-2.2,15.6,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-19,-0.9,14.4,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-20,-2.3,13.2,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-21,-1.4,12.8,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-22,0.1,12.1,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-23,-0.6,4.9,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-24,0.3,4.5,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-25,0.3,3.9,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-26,0.5,4.2,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-27,-2.0,4.2,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-28,-2.1,5.3,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-29,-2.6,6.7,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-30,-3.2,7.3,61.85959,24.81483,Jämsä Halli Lentoasemantie
2021-04-03,-1.6,4.7,62.39758,25.67087,Jyväskylä lentoasema
2021-04-04,-0.3,8.8,62.39758,25.67087,Jyväskylä lentoasema
2021-04-05,-1.8,4.6,62.39758,25.67087,Jyväskylä lentoasema
2021-04-06,-1.9,2.7,62.39758,25.67087,Jyväskylä lentoasema
2021-04-07,-0.1,2.9,62.39758,25.67087,Jyväskylä lentoasema
2021-04-08,-4.7,3.4,62.39758,25.67087,Jyväskylä lentoasema
2021-04-09,-6.3,2.0,62.39758,25.67087,Jyväskylä lentoasema
2021-04-10,-1.2,5.7,62.39758,25.67087,Jyväskylä lentoasema
2021-04-11,-1.4,8.6,62.39758,25.67087,Jyväskylä lentoasema
2021-04-12,-1.2,12.0,62.39758,25.67087,Jyväskylä lentoasema
2021-04-13,1.7,8.3,62.39758,25.67087,Jyväskylä lentoasema
2021-04-14,-3.5,5.5,62.39758,25.67087,Jyväskylä lentoasema
2021-04-15,-5.4,9.8,62.39758,25.67087,Jyväskylä lentoasema
2021-04-16,-3.5,11.2,62.39758,25.67087,Jyväskylä lentoasema
2021-04-17,-2.8,13.3,62.39758,25.67087,Jyväskylä lentoasema
2021-04-18,-2.3,14.8,62.39758,25.67087,Jyväskylä lentoasema
2021-04-19,-3.2,13.7,62.39758,25.67087,Jyväskylä lentoasema
2021-04-20,-4.5,11.8,62.39758,25.67087,Jyväskylä lentoasema
2021-04-21,-4.4,12.4,62.39758,25.67087,Jyväskylä lentoasema
2021-04-22,1.7,11.6,62.39758,25.67087,Jyväskylä lentoasema
2021-04-23,0.1,5.1,62.39758,25.67087,Jyväskylä lentoasema
2021-04-24,0.2,4.1,62.39758,25.67087,Jyväskylä lentoasema
2021-04-25,0.8,2.7,62.39758,25.67087,Jyväskylä lentoasema
2021-04-26,0.8,3.5,62.39758,25.67087,Jyväskylä lentoasema
2021-04-27,-1.5,4.4,62.39758,25.67087,Jyväskylä lentoasema
2021-04-28,-4.0,5.3,62.39758,25.67087,Jyväskylä lentoasema
2021-04-29,-4.7,7.2,62.39758,25.67087,Jyväskylä lentoasema
2021-04-30,-3.1,6.2,62.39758,25.67087,Jyväskylä lentoasema
2021-04-03,-0.3,4.8,61.70448,25.50529,Luhanka Judinsalo
2021-04-04,0.0,8.1,61.70448,25.50529,Luhanka Judinsalo
2021-04-05,-3.2,3.7,61.70448,25.50529,Luhanka Judinsalo
2021-04-06,-1.6,2.3,61.70448,25.50529,Luhanka Judinsalo
2021-04-07,0.1,2.7,61.70448,25.50529,Luhanka Judinsalo
2021-04-08,-2.1,3.3,61.70448,25.50529,Luhanka Judinsalo
2021-04-09,-2.8,2.4,61.70448,25.50529,Luhanka Judinsalo
2021-04-10,-0.3,2.3,61.70448,25.50529,Luhanka Judinsalo
2021-04-11,-0.7,6.0,61.70448,25.50529,Luhanka Judinsalo
2021-04-12,2.4,9.5,61.70448,25.50529,Luhanka Judinsalo
2021-04-13,2.2,6.0,61.70448,25.50529,Luhanka Judinsalo
2021-04-14,-1.2,5.1,61.70448,25.50529,Luhanka Judinsalo
2021-04-15,-2.7,8.6,61.70448,25.50529,Luhanka Judinsalo
2021-04-16,-1.6,12.2,61.70448,25.50529,Luhanka Judinsalo
2021-04-17,0.2,13.0,61.70448,25.50529,Luhanka Judinsalo
2021-04-18,-0.9,10.0,61.70448,25.50529,Luhanka Judinsalo
2021-04-19,-0.9,13.3,61.70448,25.50529,Luhanka Judinsalo
2021-04-20,-0.9,11.7,61.70448,25.50529,Luhanka Judinsalo
2021-04-21,-1.3,10.6,61.70448,25.50529,Luhanka Judinsalo
2021-04-22,0.6,9.0,61.70448,25.50529,Luhanka Judinsalo
2021-04-23,0.3,4.1,61.70448,25.50529,Luhanka Judinsalo
2021-04-24,0.7,4.3,61.70448,25.50529,Luhanka Judinsalo
2021-04-25,1.4,3.1,61.70448,25.50529,Luhanka Judinsalo
2021-04-26,0.9,3.3,61.70448,25.50529,Luhanka Judinsalo
2021-04-27,0.5,2.9,61.70448,25.50529,Luhanka Judinsalo
2021-04-28,-0.6,4.4,61.70448,25.50529,Luhanka Judinsalo
2021-04-29,-1.3,4.9,61.70448,25.50529,Luhanka Judinsalo
2021-04-30,-1.5,6.1,61.70448,25.50529,Luhanka Judinsalo
2021-04-03,-1.7,5.2,61.87942,26.09478,Joutsa Savenaho
2021-04-04,-1.6,8.7,61.87942,26.09478,Joutsa Savenaho
2021-04-05,-2.8,4.2,61.87942,26.09478,Joutsa Savenaho
2021-04-06,-2.2,2.6,61.87942,26.09478,Joutsa Savenaho
2021-04-07,0.0,5.2,61.87942,26.09478,Joutsa Savenaho
2021-04-08,-3.5,5.3,61.87942,26.09478,Joutsa Savenaho
2021-04-09,-4.8,1.8,61.87942,26.09478,Joutsa Savenaho
2021-04-10,-1.0,3.4,61.87942,26.09478,Joutsa Savenaho
2021-04-11,-1.8,7.9,61.87942,26.09478,Joutsa Savenaho
2021-04-12,0.9,10.7,61.87942,26.09478,Joutsa Savenaho
2021-04-13,0.5,8.0,61.87942,26.09478,Joutsa Savenaho
2021-04-14,-2.8,6.2,61.87942,26.09478,Joutsa Savenaho
2021-04-15,-4.2,9.8,61.87942,26.09478,Joutsa Savenaho
2021-04-16,-2.9,11.5,61.87942,26.09478,Joutsa Savenaho
2021-04-17,-0.5,13.3,61.87942,26.09478,Joutsa Savenaho
2021-04-18,-2.6,15.0,61.87942,26.09478,Joutsa Savenaho
2021-04-19,-1.1,13.3,61.87942,26.09478,Joutsa Savenaho
2021-04-20,-3.1,11.6,61.87942,26.09478,Joutsa Savenaho
2021-04-21,-2.0,11.6,61.87942,26.09478,Joutsa Savenaho
2021-04-22,0.6,11.8,61.87942,26.09478,Joutsa Savenaho
2021-04-23,-1.5,5.9,61.87942,26.09478,Joutsa Savenaho
2021-04-24,0.4,6.3,61.87942,26.09478,Joutsa Savenaho
2021-04-25,0.6,2.9,61.87942,26.09478,Joutsa Savenaho
2021-04-26,0.2,2.8,61.87942,26.09478,Joutsa Savenaho
2021-04-27,-2.6,3.7,61.87942,26.09478,Joutsa Savenaho
2021-04-28,-3.2,5.3,61.87942,26.09478,Joutsa Savenaho
2021-04-29,-2.1,6.9,61.87942,26.09478,Joutsa Savenaho
2021-04-30,-3.3,7.1,61.87942,26.09478,Joutsa Savenaho
2021-04-03,-2.0,6.2,61.6886,27.20219,Mikkeli lentoasema
2021-04-04,-1.2,9.2,61.6886,27.20219,Mikkeli lentoasema
2021-04-05,-0.2,4.3,61.6886,27.20219,Mikkeli lentoasema
2021-04-06,-1.4,3.4,61.6886,27.20219,Mikkeli lentoasema
2021-04-07,-3.1,4.7,61.6886,27.20219,Mikkeli lentoasema
2021-04-08,-3.1,5.7,61.6886,27.20219,Mikkeli lentoasema
2021-04-09,-4.6,2.7,61.6886,27.20219,Mikkeli lentoasema
2021-04-10,0.3,4.8,61.6886,27.20219,Mikkeli lentoasema
2021-04-11,-0.2,9.5,61.6886,27.20219,Mikkeli lentoasema
2021-04-12,1.4,15.1,61.6886,27.20219,Mikkeli lentoasema
2021-04-13,1.4,8.1,61.6886,27.20219,Mikkeli lentoasema
2021-04-14,-4.4,8.7,61.6886,27.20219,Mikkeli lentoasema
2021-04-15,-5.5,10.6,61.6886,27.20219,Mikkeli lentoasema
2021-04-16,-4.7,12.9,61.6886,27.20219,Mikkeli lentoasema
2021-04-17,-2.8,13.8,61.6886,27.20219,Mikkeli lentoasema
2021-04-18,-3.0,16.0,61.6886,27.20219,Mikkeli lentoasema
2021-04-19,-3.1,13.6,61.6886,27.20219,Mikkeli lentoasema
2021-04-20,-4.3,12.5,61.6886,27.20219,Mikkeli lentoasema
2021-04-21,-3.4,12.5,61.6886,27.20219,Mikkeli lentoasema
2021-04-22,2.0,11.9,61.6886,27.20219,Mikkeli lentoasema
2021-04-23,0.3,6.9,61.6886,27.20219,Mikkeli lentoasema
2021-04-24,-0.3,5.8,61.6886,27.20219,Mikkeli lentoasema
2021-04-25,-1.0,3.5,61.6886,27.20219,Mikkeli lentoasema
2021-04-26,1.5,3.2,61.6886,27.20219,Mikkeli lentoasema
2021-04-27,-1.1,3.7,61.6886,27.20219,Mikkeli lentoasema
2021-04-28,-2.2,7.1,61.6886,27.20219,Mikkeli lentoasema
2021-04-29,-2.9,7.9,61.6886,27.20219,Mikkeli lentoasema
2021-04-30,-4.5,9.3,61.6886,27.20219,Mikkeli lentoasema
2021-04-03,-0.1,4.5,61.8923,27.88528,Juva Partala
2021-04-04,-1.0,8.2,61.8923,27.88528,Juva Partala
2021-04-05,-0.2,4.0,61.8923,27.88528,Juva Partala
2021-04-06,-1.5,2.4,61.8923,27.88528,Juva Partala
2021-04-07,-2.4,4.1,61.8923,27.88528,Juva Partala
2021-04-08,-4.8,5.1,61.8923,27.88528,Juva Partala
2021-04-09,-4.4,2.3,61.8923,27.88528,Juva Partala
2021-04-10,0.3,4.5,61.8923,27.88528,Juva Partala
2021-04-11,-0.4,8.5,61.8923,27.88528,Juva Partala
2021-04-12,1.4,14.3,61.8923,27.88528,Juva Partala
2021-04-13,1.6,7.5,61.8923,27.88528,Juva Partala
2021-04-14,-3.6,6.8,61.8923,27.88528,Juva Partala
2021-04-15,-5.4,9.6,61.8923,27.88528,Juva Partala
2021-04-16,-4.6,11.8,61.8923,27.88528,Juva Partala
2021-04-17,-3.0,12.9,61.8923,27.88528,Juva Partala
2021-04-18,-3.3,14.3,61.8923,27.88528,Juva Partala
2021-04-19,-3.0,12.2,61.8923,27.88528,Juva Partala
2021-04-20,-4.3,10.8,61.8923,27.88528,Juva Partala
2021-04-21,-3.1,10.7,61.8923,27.88528,Juva Partala
2021-04-22,2.4,11.5,61.8923,27.88528,Juva Partala
2021-04-23,0.8,6.9,61.8923,27.88528,Juva Partala
2021-04-24,0.2,5.6,61.8923,27.88528,Juva Partala
2021-04-25,-0.3,2.6,61.8923,27.88528,Juva Partala
2021-04-26,0.9,3.2,61.8923,27.88528,Juva Partala
2021-04-27,-1.4,2.9,61.8923,27.88528,Juva Partala
2021-04-28,-3.1,4.8,61.8923,27.88528,Juva Partala
2021-04-29,-2.2,6.7,61.8923,27.88528,Juva Partala
2021-04-30,-2.7,7.8,61.8923,27.88528,Juva Partala
2021-04-03,-1.0,5.4,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-04,-1.2,7.5,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-05,-0.2,5.3,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-06,-1.2,2.7,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-07,-1.5,5.2,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-08,-3.4,5.1,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-09,-4.0,2.9,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-10,0.5,2.9,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-11,-0.3,8.3,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-12,0.1,12.8,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-13,2.4,8.1,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-14,-1.6,7.1,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-15,-2.9,9.0,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-16,-3.0,10.9,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-17,-2.1,12.5,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-18,-1.9,13.2,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-19,-1.5,13.0,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-20,-2.2,10.9,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-21,-2.2,11.1,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-22,2.5,11.0,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-23,1.2,5.8,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-24,0.4,6.0,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-25,0.5,2.9,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-26,1.2,3.7,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-27,-0.4,3.4,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-28,-1.7,5.5,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-29,-2.5,6.6,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-30,-1.7,7.6,62.32221,27.90785,Varkaus Kosulanniemi
2021-04-03,-1.5,4.7,61.94638,28.93238,Savonlinna lentoasema
2021-04-04,-1.0,7.9,61.94638,28.93238,Savonlinna lentoasema
2021-04-05,-0.1,3.3,61.94638,28.93238,Savonlinna lentoasema
2021-04-06,-0.9,1.8,61.94638,28.93238,Savonlinna lentoasema
2021-04-07,-5.2,5.4,61.94638,28.93238,Savonlinna lentoasema
2021-04-08,-7.5,5.3,61.94638,28.93238,Savonlinna lentoasema
2021-04-09,-3.3,3.6,61.94638,28.93238,Savonlinna lentoasema
2021-04-10,0.7,4.8,61.94638,28.93238,Savonlinna lentoasema
2021-04-11,0.3,8.8,61.94638,28.93238,Savonlinna lentoasema
2021-04-12,0.7,14.5,61.94638,28.93238,Savonlinna lentoasema
2021-04-13,2.9,10.8,61.94638,28.93238,Savonlinna lentoasema
2021-04-14,-3.0,6.8,61.94638,28.93238,Savonlinna lentoasema
2021-04-15,-5.0,9.1,61.94638,28.93238,Savonlinna lentoasema
2021-04-16,-4.8,12.1,61.94638,28.93238,Savonlinna lentoasema
2021-04-17,-2.9,13.4,61.94638,28.93238,Savonlinna lentoasema
2021-04-18,-3.1,14.1,61.94638,28.93238,Savonlinna lentoasema
2021-04-19,-3.0,12.4,61.94638,28.93238,Savonlinna lentoasema
2021-04-20,-3.8,10.9,61.94638,28.93238,Savonlinna lentoasema
2021-04-21,-3.9,9.8,61.94638,28.93238,Savonlinna lentoasema
2021-04-22,0.7,10.4,61.94638,28.93238,Savonlinna lentoasema
2021-04-23,0.5,7.2,61.94638,28.93238,Savonlinna lentoasema
2021-04-24,-0.3,6.6,61.94638,28.93238,Savonlinna lentoasema
2021-04-25,0.5,3.9,61.94638,28.93238,Savonlinna lentoasema
2021-04-26,0.9,5.1,61.94638,28.93238,Savonlinna lentoasema
2021-04-27,-2.0,3.0,61.94638,28.93238,Savonlinna lentoasema
2021-04-28,-3.5,4.3,61.94638,28.93238,Savonlinna lentoasema
2021-04-29,-4.3,6.3,61.94638,28.93238,Savonlinna lentoasema
2021-04-30,-4.3,7.2,61.94638,28.93238,Savonlinna lentoasema
2021-04-03,-1.1,3.6,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-04,-0.9,6.1,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-05,-0.4,2.8,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-06,-0.7,1.6,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-07,-0.9,3.3,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-08,-2.5,3.5,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-09,-2.7,2.4,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-10,0.8,4.3,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-11,0.0,6.4,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-12,1.3,9.9,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-13,2.4,6.5,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-14,-0.6,4.7,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-15,-1.6,7.4,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-16,-2.2,8.8,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-17,-0.6,10.5,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-18,-1.5,11.3,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-19,-0.7,11.3,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-20,-1.0,7.5,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-21,0.6,8.2,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-22,0.3,7.6,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-23,0.1,2.9,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-24,0.9,4.9,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-25,1.2,3.1,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-26,1.3,3.7,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-27,0.6,2.4,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-28,-0.3,4.2,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-29,-0.7,5.3,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-30,-0.3,5.5,62.06302,28.56618,Rantasalmi Rukkasluoto
2021-04-03,-1.5,6.1,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-04,-1.4,7.1,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-05,-0.3,3.5,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-06,-0.9,1.8,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-07,-4.4,5.5,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-08,-6.0,4.9,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-09,-4.0,3.0,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-10,0.9,5.1,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-11,-0.5,8.5,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-12,0.1,12.0,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-13,2.0,11.4,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-14,-2.5,7.2,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-15,-3.9,8.5,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-16,-3.9,12.2,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-17,-2.1,13.6,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-18,-2.5,14.1,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-19,-1.5,12.3,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-20,-2.0,10.9,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-21,-1.3,8.8,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-22,0.6,9.7,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-23,1.1,7.5,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-24,0.6,6.3,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-25,0.7,3.8,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-26,1.3,5.1,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-27,-1.7,3.5,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-28,-3.3,4.4,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-29,-3.5,7.0,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-30,-3.0,7.1,61.80186,29.31506,Savonlinna Punkaharju Laukansaari
2021-04-03,-5.1,5.0,62.23539,30.34662,Tohmajärvi Kemie
2021-04-04,-0.6,5.6,62.23539,30.34662,Tohmajärvi Kemie
2021-04-05,-0.2,3.3,62.23539,30.34662,Tohmajärvi Kemie
2021-04-06,-0.8,2.1,62.23539,30.34662,Tohmajärvi Kemie
2021-04-07,-3.6,5.6,62.23539,30.34662,Tohmajärvi Kemie
2021-04-08,-7.6,5.4,62.23539,30.34662,Tohmajärvi Kemie
2021-04-09,-3.4,4.1,62.23539,30.34662,Tohmajärvi Kemie
2021-04-10,0.9,5.5,62.23539,30.34662,Tohmajärvi Kemie
2021-04-11,-2.1,7.8,62.23539,30.34662,Tohmajärvi Kemie
2021-04-12,-2.3,10.9,62.23539,30.34662,Tohmajärvi Kemie
2021-04-13,-1.3,11.5,62.23539,30.34662,Tohmajärvi Kemie
2021-04-14,-4.4,7.6,62.23539,30.34662,Tohmajärvi Kemie
2021-04-15,-5.5,9.2,62.23539,30.34662,Tohmajärvi Kemie
2021-04-16,-6.0,12.8,62.23539,30.34662,Tohmajärvi Kemie
2021-04-17,-4.5,13.9,62.23539,30.34662,Tohmajärvi Kemie
2021-04-18,-4.3,14.5,62.23539,30.34662,Tohmajärvi Kemie
2021-04-19,-4.4,12.4,62.23539,30.34662,Tohmajärvi Kemie
2021-04-20,-5.8,12.3,62.23539,30.34662,Tohmajärvi Kemie
2021-04-21,-5.1,10.1,62.23539,30.34662,Tohmajärvi Kemie
2021-04-22,0.3,6.3,62.23539,30.34662,Tohmajärvi Kemie
2021-04-23,-0.7,8.0,62.23539,30.34662,Tohmajärvi Kemie
2021-04-24,0.2,7.1,62.23539,30.34662,Tohmajärvi Kemie
2021-04-25,1.4,5.5,62.23539,30.34662,Tohmajärvi Kemie
2021-04-26,0.9,7.4,62.23539,30.34662,Tohmajärvi Kemie
2021-04-27,-2.1,3.1,62.23539,30.34662,Tohmajärvi Kemie
2021-04-28,-3.2,4.5,62.23539,30.34662,Tohmajärvi Kemie
2021-04-29,-4.7,6.4,62.23539,30.34662,Tohmajärvi Kemie
2021-04-30,-4.3,7.3,62.23539,30.34662,Tohmajärvi Kemie
2021-04-03,-1.3,4.2,63.05858,21.7546,Vaasa lentoasema
2021-04-04,2.4,8.4,63.05858,21.7546,Vaasa lentoasema
2021-04-05,-1.0,3.7,63.05858,21.7546,Vaasa lentoasema
2021-04-06,-1.0,3.8,63.05858,21.7546,Vaasa lentoasema
2021-04-07,-3.1,5.2,63.05858,21.7546,Vaasa lentoasema
2021-04-08,-3.8,3.3,63.05858,21.7546,Vaasa lentoasema
2021-04-09,-1.7,5.6,63.05858,21.7546,Vaasa lentoasema
2021-04-10,-0.8,5.4,63.05858,21.7546,Vaasa lentoasema
2021-04-11,-2.8,6.7,63.05858,21.7546,Vaasa lentoasema
2021-04-12,-0.3,4.7,63.05858,21.7546,Vaasa lentoasema
2021-04-13,1.1,6.7,63.05858,21.7546,Vaasa lentoasema
2021-04-14,-2.1,5.1,63.05858,21.7546,Vaasa lentoasema
2021-04-15,-3.9,7.2,63.05858,21.7546,Vaasa lentoasema
2021-04-16,-3.6,12.7,63.05858,21.7546,Vaasa lentoasema
2021-04-17,-2.5,15.3,63.05858,21.7546,Vaasa lentoasema
2021-04-18,-2.0,16.3,63.05858,21.7546,Vaasa lentoasema
2021-04-19,-0.6,16.3,63.05858,21.7546,Vaasa lentoasema
2021-04-20,-1.6,15.1,63.05858,21.7546,Vaasa lentoasema
2021-04-21,-1.0,14.3,63.05858,21.7546,Vaasa lentoasema
2021-04-22,1.1,5.9,63.05858,21.7546,Vaasa lentoasema
2021-04-23,-0.2,1.0,63.05858,21.7546,Vaasa lentoasema
2021-04-24,-0.2,0.9,63.05858,21.7546,Vaasa lentoasema
2021-04-25,-0.1,1.9,63.05858,21.7546,Vaasa lentoasema
2021-04-26,-2.9,2.8,63.05858,21.7546,Vaasa lentoasema
2021-04-27,-3.2,5.0,63.05858,21.7546,Vaasa lentoasema
2021-04-28,-3.3,3.7,63.05858,21.7546,Vaasa lentoasema
2021-04-29,-4.0,5.6,63.05858,21.7546,Vaasa lentoasema
2021-04-30,-1.6,6.7,63.05858,21.7546,Vaasa lentoasema
2021-04-03,0.7,3.9,63.43508,21.06856,Mustasaari Valassaaret
2021-04-04,2.4,4.8,63.43508,21.06856,Mustasaari Valassaaret
2021-04-05,-0.1,4.7,63.43508,21.06856,Mustasaari Valassaaret
2021-04-06,1.0,4.7,63.43508,21.06856,Mustasaari Valassaaret
2021-04-07,1.7,5.9,63.43508,21.06856,Mustasaari Valassaaret
2021-04-08,0.4,4.3,63.43508,21.06856,Mustasaari Valassaaret
2021-04-09,0.4,4.1,63.43508,21.06856,Mustasaari Valassaaret
2021-04-10,1.3,4.8,63.43508,21.06856,Mustasaari Valassaaret
2021-04-11,0.8,5.3,63.43508,21.06856,Mustasaari Valassaaret
2021-04-12,1.1,2.8,63.43508,21.06856,Mustasaari Valassaaret
2021-04-13,0.8,3.9,63.43508,21.06856,Mustasaari Valassaaret
2021-04-14,0.1,5.6,63.43508,21.06856,Mustasaari Valassaaret
2021-04-15,1.6,6.1,63.43508,21.06856,Mustasaari Valassaaret
2021-04-16,2.0,5.2,63.43508,21.06856,Mustasaari Valassaaret
2021-04-17,2.1,7.9,63.43508,21.06856,Mustasaari Valassaaret
2021-04-18,2.0,9.7,63.43508,21.06856,Mustasaari Valassaaret
2021-04-19,3.6,10.5,63.43508,21.06856,Mustasaari Valassaaret
2021-04-20,1.6,11.7,63.43508,21.06856,Mustasaari Valassaaret
2021-04-21,4.1,12.7,63.43508,21.06856,Mustasaari Valassaaret
2021-04-22,2.8,4.9,63.43508,21.06856,Mustasaari Valassaaret
2021-04-23,0.7,3.1,63.43508,21.06856,Mustasaari Valassaaret
2021-04-24,1.1,2.2,63.43508,21.06856,Mustasaari Valassaaret
2021-04-25,0.7,3.4,63.43508,21.06856,Mustasaari Valassaaret
2021-04-26,1.4,3.8,63.43508,21.06856,Mustasaari Valassaaret
2021-04-27,2.1,4.2,63.43508,21.06856,Mustasaari Valassaaret
2021-04-28,0.9,4.4,63.43508,21.06856,Mustasaari Valassaaret
2021-04-29,2.1,6.2,63.43508,21.06856,Mustasaari Valassaaret
2021-04-30,2.9,5.9,63.43508,21.06856,Mustasaari Valassaaret
2021-04-03,0.3,2.8,62.93433,21.18525,Korsnäs Bredskäret
2021-04-04,2.3,4.2,62.93433,21.18525,Korsnäs Bredskäret
2021-04-05,-0.8,3.6,62.93433,21.18525,Korsnäs Bredskäret
2021-04-06,0.6,1.8,62.93433,21.18525,Korsnäs Bredskäret
2021-04-07,0.8,2.3,62.93433,21.18525,Korsnäs Bredskäret
2021-04-08,-0.9,1.6,62.93433,21.18525,Korsnäs Bredskäret
2021-04-09,-0.5,4.3,62.93433,21.18525,Korsnäs Bredskäret
2021-04-10,1.1,3.1,62.93433,21.18525,Korsnäs Bredskäret
2021-04-11,0.6,3.4,62.93433,21.18525,Korsnäs Bredskäret
2021-04-12,0.4,3.8,62.93433,21.18525,Korsnäs Bredskäret
2021-04-13,1.3,2.7,62.93433,21.18525,Korsnäs Bredskäret
2021-04-14,0.7,3.1,62.93433,21.18525,Korsnäs Bredskäret
2021-04-15,0.1,3.3,62.93433,21.18525,Korsnäs Bredskäret
2021-04-16,-0.5,8.2,62.93433,21.18525,Korsnäs Bredskäret
2021-04-17,1.9,10.2,62.93433,21.18525,Korsnäs Bredskäret
2021-04-18,1.9,8.7,62.93433,21.18525,Korsnäs Bredskäret
2021-04-19,3.5,6.8,62.93433,21.18525,Korsnäs Bredskäret
2021-04-20,2.2,7.4,62.93433,21.18525,Korsnäs Bredskäret
2021-04-21,2.6,12.5,62.93433,21.18525,Korsnäs Bredskäret
2021-04-22,3.1,4.7,62.93433,21.18525,Korsnäs Bredskäret
2021-04-23,0.1,3.0,62.93433,21.18525,Korsnäs Bredskäret
2021-04-24,0.2,1.5,62.93433,21.18525,Korsnäs Bredskäret
2021-04-25,0.1,2.7,62.93433,21.18525,Korsnäs Bredskäret
2021-04-26,0.8,2.7,62.93433,21.18525,Korsnäs Bredskäret
2021-04-27,0.8,3.4,62.93433,21.18525,Korsnäs Bredskäret
2021-04-28,-0.2,2.9,62.93433,21.18525,Korsnäs Bredskäret
2021-04-29,-0.1,3.3,62.93433,21.18525,Korsnäs Bredskäret
2021-04-30,2.6,4.2,62.93433,21.18525,Korsnäs Bredskäret
2021-04-03,0.9,3.1,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-04,1.6,3.8,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-05,-1.1,2.4,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-06,0.7,2.9,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-07,1.2,3.1,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-08,0.4,2.1,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-09,0.2,2.9,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-10,0.9,2.8,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-11,1.6,2.6,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-12,0.8,2.6,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-13,1.0,2.2,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-14,0.5,2.8,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-15,1.4,3.5,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-16,1.0,5.7,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-17,2.5,7.1,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-18,3.1,7.4,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-19,4.0,8.3,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-20,3.8,7.0,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-21,4.2,7.4,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-22,2.9,4.6,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-23,-0.1,3.1,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-24,0.3,1.8,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-25,-0.2,2.9,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-26,1.2,2.5,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-27,1.6,4.3,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-28,1.2,3.4,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-29,1.4,3.8,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-30,2.5,5.1,62.97839,20.74006,Maalahti Strömmingsbådan
2021-04-03,-0.7,4.3,63.09871,21.63938,Vaasa Klemettilä
2021-04-04,3.4,7.1,63.09871,21.63938,Vaasa Klemettilä
2021-04-05,-0.7,3.6,63.09871,21.63938,Vaasa Klemettilä
2021-04-06,-0.6,4.9,63.09871,21.63938,Vaasa Klemettilä
2021-04-07,-2.4,4.8,63.09871,21.63938,Vaasa Klemettilä
2021-04-08,-1.6,3.2,63.09871,21.63938,Vaasa Klemettilä
2021-04-09,-1.2,5.3,63.09871,21.63938,Vaasa Klemettilä
2021-04-10,0.3,5.1,63.09871,21.63938,Vaasa Klemettilä
2021-04-11,-0.1,6.7,63.09871,21.63938,Vaasa Klemettilä
2021-04-12,0.0,3.5,63.09871,21.63938,Vaasa Klemettilä
2021-04-13,1.1,5.3,63.09871,21.63938,Vaasa Klemettilä
2021-04-14,-1.8,5.2,63.09871,21.63938,Vaasa Klemettilä
2021-04-15,-3.2,6.0,63.09871,21.63938,Vaasa Klemettilä
2021-04-16,-3.2,12.8,63.09871,21.63938,Vaasa Klemettilä
2021-04-17,-1.7,14.3,63.09871,21.63938,Vaasa Klemettilä
2021-04-18,-1.3,15.8,63.09871,21.63938,Vaasa Klemettilä
2021-04-19,1.3,14.9,63.09871,21.63938,Vaasa Klemettilä
2021-04-20,-0.8,14.3,63.09871,21.63938,Vaasa Klemettilä
2021-04-21,-0.1,14.5,63.09871,21.63938,Vaasa Klemettilä
2021-04-22,2.6,5.3,63.09871,21.63938,Vaasa Klemettilä
2021-04-23,-0.3,2.0,63.09871,21.63938,Vaasa Klemettilä
2021-04-24,-0.3,1.2,63.09871,21.63938,Vaasa Klemettilä
2021-04-25,-0.2,2.0,63.09871,21.63938,Vaasa Klemettilä
2021-04-26,-0.8,3.1,63.09871,21.63938,Vaasa Klemettilä
2021-04-27,-1.6,5.3,63.09871,21.63938,Vaasa Klemettilä
2021-04-28,-2.8,4.4,63.09871,21.63938,Vaasa Klemettilä
2021-04-29,-2.9,5.6,63.09871,21.63938,Vaasa Klemettilä
2021-04-30,-0.2,6.5,63.09871,21.63938,Vaasa Klemettilä
2021-04-03,-1.3,5.7,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-04,1.6,8.8,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-05,-0.5,4.2,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-06,-0.9,3.6,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-07,-2.8,5.8,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-08,-4.4,5.2,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-09,-2.6,4.7,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-10,-0.9,6.0,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-11,-1.5,8.6,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-12,-0.1,6.4,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-13,0.7,7.6,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-14,-2.0,7.4,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-15,-3.8,9.6,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-16,-3.7,13.3,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-17,-2.4,15.1,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-18,-2.6,17.4,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-19,-0.1,17.9,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-20,-0.9,15.2,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-21,0.3,14.2,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-22,-1.3,6.1,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-23,-0.1,3.1,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-24,-0.1,1.8,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-25,0.1,1.8,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-26,-2.1,4.8,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-27,-3.5,5.1,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-28,-4.6,5.0,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-29,-5.0,6.6,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-30,-1.3,7.5,62.93808,22.48878,Seinäjoki Pelmaa
2021-04-03,-1.2,5.6,63.12033,23.04364,Kauhava lentokenttä
2021-04-04,1.8,8.7,63.12033,23.04364,Kauhava lentokenttä
2021-04-05,-0.6,4.5,63.12033,23.04364,Kauhava lentokenttä
2021-04-06,-1.3,3.2,63.12033,23.04364,Kauhava lentokenttä
2021-04-07,-4.2,4.6,63.12033,23.04364,Kauhava lentokenttä
2021-04-08,-5.8,4.8,63.12033,23.04364,Kauhava lentokenttä
2021-04-09,-3.5,4.1,63.12033,23.04364,Kauhava lentokenttä
2021-04-10,-1.2,6.4,63.12033,23.04364,Kauhava lentokenttä
2021-04-11,-2.2,8.2,63.12033,23.04364,Kauhava lentokenttä
2021-04-12,0.3,9.8,63.12033,23.04364,Kauhava lentokenttä
2021-04-13,1.1,7.6,63.12033,23.04364,Kauhava lentokenttä
2021-04-14,-1.5,6.4,63.12033,23.04364,Kauhava lentokenttä
2021-04-15,-4.1,9.2,63.12033,23.04364,Kauhava lentokenttä
2021-04-16,-3.7,13.2,63.12033,23.04364,Kauhava lentokenttä
2021-04-17,-2.4,14.9,63.12033,23.04364,Kauhava lentokenttä
2021-04-18,-1.9,16.6,63.12033,23.04364,Kauhava lentokenttä
2021-04-19,-0.8,17.0,63.12033,23.04364,Kauhava lentokenttä
2021-04-20,0.1,14.6,63.12033,23.04364,Kauhava lentokenttä
2021-04-21,0.7,13.6,63.12033,23.04364,Kauhava lentokenttä
2021-04-22,-0.5,7.1,63.12033,23.04364,Kauhava lentokenttä
2021-04-23,0.0,4.2,63.12033,23.04364,Kauhava lentokenttä
2021-04-24,0.0,2.7,63.12033,23.04364,Kauhava lentokenttä
2021-04-25,-0.1,1.5,63.12033,23.04364,Kauhava lentokenttä
2021-04-26,-1.4,3.8,63.12033,23.04364,Kauhava lentokenttä
2021-04-27,-3.0,4.9,63.12033,23.04364,Kauhava lentokenttä
2021-04-28,-4.1,5.1,63.12033,23.04364,Kauhava lentokenttä
2021-04-29,-5.3,4.9,63.12033,23.04364,Kauhava lentokenttä
2021-04-30,-1.5,7.0,63.12033,23.04364,Kauhava lentokenttä
2021-04-03,-0.6,5.6,62.55461,24.14239,Ähtäri Inha
2021-04-04,-0.6,7.9,62.55461,24.14239,Ähtäri Inha
2021-04-05,-1.5,4.2,62.55461,24.14239,Ähtäri Inha
2021-04-06,-1.9,2.1,62.55461,24.14239,Ähtäri Inha
2021-04-07,-4.0,2.2,62.55461,24.14239,Ähtäri Inha
2021-04-08,-6.5,4.3,62.55461,24.14239,Ähtäri Inha
2021-04-09,-4.8,2.0,62.55461,24.14239,Ähtäri Inha
2021-04-10,-1.0,4.5,62.55461,24.14239,Ähtäri Inha
2021-04-11,-2.2,8.2,62.55461,24.14239,Ähtäri Inha
2021-04-12,-0.1,11.7,62.55461,24.14239,Ähtäri Inha
2021-04-13,0.0,7.1,62.55461,24.14239,Ähtäri Inha
2021-04-14,-3.0,5.8,62.55461,24.14239,Ähtäri Inha
2021-04-15,-4.6,8.0,62.55461,24.14239,Ähtäri Inha
2021-04-16,-3.5,10.1,62.55461,24.14239,Ähtäri Inha
2021-04-17,-2.1,12.3,62.55461,24.14239,Ähtäri Inha
2021-04-18,-2.5,15.4,62.55461,24.14239,Ähtäri Inha
2021-04-19,-2.3,14.8,62.55461,24.14239,Ähtäri Inha
2021-04-20,-2.7,12.9,62.55461,24.14239,Ähtäri Inha
2021-04-21,-0.4,12.5,62.55461,24.14239,Ähtäri Inha
2021-04-22,-1.2,12.0,62.55461,24.14239,Ähtäri Inha
2021-04-23,0.0,4.4,62.55461,24.14239,Ähtäri Inha
2021-04-24,-0.7,2.9,62.55461,24.14239,Ähtäri Inha
2021-04-25,-0.1,3.3,62.55461,24.14239,Ähtäri Inha
2021-04-26,-1.9,2.6,62.55461,24.14239,Ähtäri Inha
2021-04-27,-2.2,3.5,62.55461,24.14239,Ähtäri Inha
2021-04-28,-3.6,4.7,62.55461,24.14239,Ähtäri Inha
2021-04-29,-5.0,5.3,62.55461,24.14239,Ähtäri Inha
2021-04-30,-2.0,5.5,62.55461,24.14239,Ähtäri Inha
2021-04-03,-1.2,4.9,63.44564,24.44422,Halsua Purola
2021-04-04,1.1,7.1,63.44564,24.44422,Halsua Purola
2021-04-05,-2.4,3.7,63.44564,24.44422,Halsua Purola
2021-04-06,-2.4,2.9,63.44564,24.44422,Halsua Purola
2021-04-07,-6.4,3.1,63.44564,24.44422,Halsua Purola
2021-04-08,-8.9,4.6,63.44564,24.44422,Halsua Purola
2021-04-09,-5.4,2.1,63.44564,24.44422,Halsua Purola
2021-04-10,-1.2,5.2,63.44564,24.44422,Halsua Purola
2021-04-11,-3.3,7.3,63.44564,24.44422,Halsua Purola
2021-04-12,-2.7,8.5,63.44564,24.44422,Halsua Purola
2021-04-13,-0.4,7.3,63.44564,24.44422,Halsua Purola
2021-04-14,-2.7,5.7,63.44564,24.44422,Halsua Purola
2021-04-15,-5.8,8.1,63.44564,24.44422,Halsua Purola
2021-04-16,-6.3,12.0,63.44564,24.44422,Halsua Purola
2021-04-17,-5.4,14.3,63.44564,24.44422,Halsua Purola
2021-04-18,-4.5,14.4,63.44564,24.44422,Halsua Purola
2021-04-19,-3.8,15.7,63.44564,24.44422,Halsua Purola
2021-04-20,-2.9,12.8,63.44564,24.44422,Halsua Purola
2021-04-21,-1.5,12.1,63.44564,24.44422,Halsua Purola
2021-04-22,-1.2,8.8,63.44564,24.44422,Halsua Purola
2021-04-23,-0.4,3.3,63.44564,24.44422,Halsua Purola
2021-04-24,0.1,2.5,63.44564,24.44422,Halsua Purola
2021-04-25,-0.1,1.2,63.44564,24.44422,Halsua Purola
2021-04-26,-4.0,2.1,63.44564,24.44422,Halsua Purola
2021-04-27,-4.6,3.2,63.44564,24.44422,Halsua Purola
2021-04-28,-7.8,5.2,63.44564,24.44422,Halsua Purola
2021-04-29,-8.3,4.7,63.44564,24.44422,Halsua Purola
2021-04-30,-1.2,5.9,63.44564,24.44422,Halsua Purola
2021-04-03,-2.1,4.3,63.08898,24.26084,Alajärvi Möksy
2021-04-04,0.7,7.4,63.08898,24.26084,Alajärvi Möksy
2021-04-05,-2.2,4.4,63.08898,24.26084,Alajärvi Möksy
2021-04-06,-2.1,2.7,63.08898,24.26084,Alajärvi Möksy
2021-04-07,-6.5,2.9,63.08898,24.26084,Alajärvi Möksy
2021-04-08,-8.8,4.0,63.08898,24.26084,Alajärvi Möksy
2021-04-09,-5.7,1.9,63.08898,24.26084,Alajärvi Möksy
2021-04-10,-2.1,4.7,63.08898,24.26084,Alajärvi Möksy
2021-04-11,-2.7,7.3,63.08898,24.26084,Alajärvi Möksy
2021-04-12,-0.7,10.1,63.08898,24.26084,Alajärvi Möksy
2021-04-13,0.6,7.0,63.08898,24.26084,Alajärvi Möksy
2021-04-14,-2.6,5.3,63.08898,24.26084,Alajärvi Möksy
2021-04-15,-5.8,8.0,63.08898,24.26084,Alajärvi Möksy
2021-04-16,-6.0,11.4,63.08898,24.26084,Alajärvi Möksy
2021-04-17,-4.6,13.2,63.08898,24.26084,Alajärvi Möksy
2021-04-18,-4.3,14.6,63.08898,24.26084,Alajärvi Möksy
2021-04-19,-2.5,15.5,63.08898,24.26084,Alajärvi Möksy
2021-04-20,-2.0,12.5,63.08898,24.26084,Alajärvi Möksy
2021-04-21,-1.2,11.9,63.08898,24.26084,Alajärvi Möksy
2021-04-22,-2.1,10.5,63.08898,24.26084,Alajärvi Möksy
2021-04-23,-0.6,4.4,63.08898,24.26084,Alajärvi Möksy
2021-04-24,-0.6,1.9,63.08898,24.26084,Alajärvi Möksy
2021-04-25,-0.1,2.3,63.08898,24.26084,Alajärvi Möksy
2021-04-26,-3.7,1.7,63.08898,24.26084,Alajärvi Möksy
2021-04-27,-4.7,3.8,63.08898,24.26084,Alajärvi Möksy
2021-04-28,-7.7,4.0,63.08898,24.26084,Alajärvi Möksy
2021-04-29,-9.4,5.2,63.08898,24.26084,Alajärvi Möksy
2021-04-30,-3.4,5.3,63.08898,24.26084,Alajärvi Möksy
2021-04-03,-1.1,4.2,62.51044,24.80764,Multia Karhila
2021-04-04,-0.5,7.5,62.51044,24.80764,Multia Karhila
2021-04-05,-2.7,2.5,62.51044,24.80764,Multia Karhila
2021-04-06,-2.9,2.0,62.51044,24.80764,Multia Karhila
2021-04-07,-2.0,1.4,62.51044,24.80764,Multia Karhila
2021-04-08,-6.0,3.6,62.51044,24.80764,Multia Karhila
2021-04-09,-7.0,1.1,62.51044,24.80764,Multia Karhila
2021-04-10,-1.7,4.7,62.51044,24.80764,Multia Karhila
2021-04-11,-3.1,7.5,62.51044,24.80764,Multia Karhila
2021-04-12,0.0,10.6,62.51044,24.80764,Multia Karhila
2021-04-13,-0.3,6.4,62.51044,24.80764,Multia Karhila
2021-04-14,-2.8,5.2,62.51044,24.80764,Multia Karhila
2021-04-15,-4.2,8.9,62.51044,24.80764,Multia Karhila
2021-04-16,-3.1,9.6,62.51044,24.80764,Multia Karhila
2021-04-17,-1.3,11.7,62.51044,24.80764,Multia Karhila
2021-04-18,-2.0,13.9,62.51044,24.80764,Multia Karhila
2021-04-19,-0.1,12.7,62.51044,24.80764,Multia Karhila
2021-04-20,-2.2,10.6,62.51044,24.80764,Multia Karhila
2021-04-21,-1.5,11.5,62.51044,24.80764,Multia Karhila
2021-04-22,-0.2,11.0,62.51044,24.80764,Multia Karhila
2021-04-23,-0.3,4.1,62.51044,24.80764,Multia Karhila
2021-04-24,-0.7,3.6,62.51044,24.80764,Multia Karhila
2021-04-25,0.0,1.8,62.51044,24.80764,Multia Karhila
2021-04-26,-2.4,2.0,62.51044,24.80764,Multia Karhila
2021-04-27,-3.2,2.8,62.51044,24.80764,Multia Karhila
2021-04-28,-4.5,5.4,62.51044,24.80764,Multia Karhila
2021-04-29,-6.2,5.1,62.51044,24.80764,Multia Karhila
2021-04-30,-3.3,4.3,62.51044,24.80764,Multia Karhila
2021-04-03,-0.2,6.1,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-04,0.3,7.1,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-05,-1.4,5.0,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-06,-2.1,2.8,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-07,-2.5,2.0,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-08,-4.9,5.2,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-09,-5.2,1.8,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-10,-1.8,6.4,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-11,-2.1,8.0,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-12,-0.1,10.1,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-13,0.3,8.6,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-14,-0.5,6.2,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-15,-3.3,9.3,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-16,-2.5,12.5,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-17,-0.8,14.0,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-18,-2.4,14.8,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-19,-1.8,13.9,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-20,-2.4,11.5,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-21,-0.6,11.7,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-22,1.9,10.5,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-23,0.0,4.2,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-24,0.0,5.0,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-25,0.3,2.2,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-26,-2.6,3.3,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-27,-3.2,4.6,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-28,-2.8,5.3,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-29,-3.4,6.4,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-30,-0.9,5.7,63.08225,25.85862,Viitasaari Haapaniemi
2021-04-03,-3.3,5.8,62.92178,26.4247,Vesanto kirkonkylä
2021-04-04,-1.0,6.6,62.92178,26.4247,Vesanto kirkonkylä
2021-04-05,-1.4,5.0,62.92178,26.4247,Vesanto kirkonkylä
2021-04-06,-1.8,3.3,62.92178,26.4247,Vesanto kirkonkylä
2021-04-07,-0.1,3.1,62.92178,26.4247,Vesanto kirkonkylä
2021-04-08,-5.8,4.7,62.92178,26.4247,Vesanto kirkonkylä
2021-04-09,-7.5,1.8,62.92178,26.4247,Vesanto kirkonkylä
2021-04-10,-1.8,5.8,62.92178,26.4247,Vesanto kirkonkylä
2021-04-11,-2.3,8.2,62.92178,26.4247,Vesanto kirkonkylä
2021-04-12,-2.5,11.7,62.92178,26.4247,Vesanto kirkonkylä
2021-04-13,0.3,8.7,62.92178,26.4247,Vesanto kirkonkylä
2021-04-14,-3.6,5.7,62.92178,26.4247,Vesanto kirkonkylä
2021-04-15,-5.5,9.2,62.92178,26.4247,Vesanto kirkonkylä
2021-04-16,-4.5,12.1,62.92178,26.4247,Vesanto kirkonkylä
2021-04-17,-2.9,13.7,62.92178,26.4247,Vesanto kirkonkylä
2021-04-18,-3.5,14.4,62.92178,26.4247,Vesanto kirkonkylä
2021-04-19,-3.3,13.3,62.92178,26.4247,Vesanto kirkonkylä
2021-04-20,-3.9,11.2,62.92178,26.4247,Vesanto kirkonkylä
2021-04-21,-3.0,11.4,62.92178,26.4247,Vesanto kirkonkylä
2021-04-22,1.9,12.2,62.92178,26.4247,Vesanto kirkonkylä
2021-04-23,0.1,4.6,62.92178,26.4247,Vesanto kirkonkylä
2021-04-24,0.1,5.2,62.92178,26.4247,Vesanto kirkonkylä
2021-04-25,0.5,2.3,62.92178,26.4247,Vesanto kirkonkylä
2021-04-26,0.4,3.3,62.92178,26.4247,Vesanto kirkonkylä
2021-04-27,-2.7,4.5,62.92178,26.4247,Vesanto kirkonkylä
2021-04-28,-4.2,5.0,62.92178,26.4247,Vesanto kirkonkylä
2021-04-29,-6.0,5.8,62.92178,26.4247,Vesanto kirkonkylä
2021-04-30,-3.6,6.2,62.92178,26.4247,Vesanto kirkonkylä
2021-04-03,-1.6,5.4,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-04,-0.1,6.4,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-05,-2.0,5.1,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-06,-1.6,2.4,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-07,-0.3,4.2,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-08,-2.1,3.8,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-09,-4.1,2.0,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-10,-0.3,4.1,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-11,-1.2,8.0,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-12,-0.7,12.0,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-13,2.7,7.7,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-14,-0.6,5.3,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-15,-2.4,8.5,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-16,-3.4,11.5,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-17,-2.1,13.6,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-18,-2.2,13.8,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-19,-1.8,12.2,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-20,-2.0,11.1,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-21,-1.1,11.3,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-22,0.9,10.0,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-23,0.4,3.6,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-24,0.5,4.7,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-25,0.6,2.5,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-26,1.0,3.9,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-27,-1.1,3.1,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-28,-2.4,3.9,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-29,-2.5,6.2,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-30,-1.1,5.6,62.99842,27.80817,Siilinjärvi Kuopio lentoasema
2021-04-03,-1.5,4.4,63.14343,27.31317,Kuopio Maaninka
2021-04-04,-0.4,5.8,63.14343,27.31317,Kuopio Maaninka
2021-04-05,-1.4,5.1,63.14343,27.31317,Kuopio Maaninka
2021-04-06,-2.0,2.5,63.14343,27.31317,Kuopio Maaninka
2021-04-07,0.0,4.4,63.14343,27.31317,Kuopio Maaninka
2021-04-08,-4.1,3.5,63.14343,27.31317,Kuopio Maaninka
2021-04-09,-5.2,2.0,63.14343,27.31317,Kuopio Maaninka
2021-04-10,-0.4,5.1,63.14343,27.31317,Kuopio Maaninka
2021-04-11,-1.2,7.4,63.14343,27.31317,Kuopio Maaninka
2021-04-12,-1.5,10.9,63.14343,27.31317,Kuopio Maaninka
2021-04-13,2.9,7.6,63.14343,27.31317,Kuopio Maaninka
2021-04-14,-2.5,4.6,63.14343,27.31317,Kuopio Maaninka
2021-04-15,-4.3,8.6,63.14343,27.31317,Kuopio Maaninka
2021-04-16,-4.5,11.3,63.14343,27.31317,Kuopio Maaninka
2021-04-17,-3.6,12.8,63.14343,27.31317,Kuopio Maaninka
2021-04-18,-3.2,13.7,63.14343,27.31317,Kuopio Maaninka
2021-04-19,-2.6,12.8,63.14343,27.31317,Kuopio Maaninka
2021-04-20,-3.2,11.4,63.14343,27.31317,Kuopio Maaninka
2021-04-21,-2.5,11.3,63.14343,27.31317,Kuopio Maaninka
2021-04-22,2.3,11.7,63.14343,27.31317,Kuopio Maaninka
2021-04-23,1.2,5.3,63.14343,27.31317,Kuopio Maaninka
2021-04-24,0.8,5.7,63.14343,27.31317,Kuopio Maaninka
2021-04-25,0.5,2.4,63.14343,27.31317,Kuopio Maaninka
2021-04-26,1.0,4.2,63.14343,27.31317,Kuopio Maaninka
2021-04-27,-2.5,4.1,63.14343,27.31317,Kuopio Maaninka
2021-04-28,-2.8,3.6,63.14343,27.31317,Kuopio Maaninka
2021-04-29,-3.8,5.0,63.14343,27.31317,Kuopio Maaninka
2021-04-30,-1.1,6.2,63.14343,27.31317,Kuopio Maaninka
2021-04-03,-1.2,2.9,62.79892,27.90495,Kuopio Ritoniemi
2021-04-04,-0.7,6.2,62.79892,27.90495,Kuopio Ritoniemi
2021-04-05,-0.2,5.0,62.79892,27.90495,Kuopio Ritoniemi
2021-04-06,-0.9,2.5,62.79892,27.90495,Kuopio Ritoniemi
2021-04-07,0.2,4.5,62.79892,27.90495,Kuopio Ritoniemi
2021-04-08,-2.1,4.3,62.79892,27.90495,Kuopio Ritoniemi
2021-04-09,-3.2,2.4,62.79892,27.90495,Kuopio Ritoniemi
2021-04-10,-0.2,2.9,62.79892,27.90495,Kuopio Ritoniemi
2021-04-11,-0.7,5.1,62.79892,27.90495,Kuopio Ritoniemi
2021-04-12,0.8,11.8,62.79892,27.90495,Kuopio Ritoniemi
2021-04-13,2.3,7.1,62.79892,27.90495,Kuopio Ritoniemi
2021-04-14,-1.7,5.1,62.79892,27.90495,Kuopio Ritoniemi
2021-04-15,-3.1,7.5,62.79892,27.90495,Kuopio Ritoniemi
2021-04-16,-3.5,9.8,62.79892,27.90495,Kuopio Ritoniemi
2021-04-17,-2.4,11.1,62.79892,27.90495,Kuopio Ritoniemi
2021-04-18,-2.7,12.2,62.79892,27.90495,Kuopio Ritoniemi
2021-04-19,-0.8,11.9,62.79892,27.90495,Kuopio Ritoniemi
2021-04-20,-2.1,10.7,62.79892,27.90495,Kuopio Ritoniemi
2021-04-21,-1.8,10.5,62.79892,27.90495,Kuopio Ritoniemi
2021-04-22,1.3,8.9,62.79892,27.90495,Kuopio Ritoniemi
2021-04-23,0.3,4.4,62.79892,27.90495,Kuopio Ritoniemi
2021-04-24,0.4,3.5,62.79892,27.90495,Kuopio Ritoniemi
2021-04-25,0.6,2.2,62.79892,27.90495,Kuopio Ritoniemi
2021-04-26,0.6,2.5,62.79892,27.90495,Kuopio Ritoniemi
2021-04-27,-1.3,3.2,62.79892,27.90495,Kuopio Ritoniemi
2021-04-28,-1.9,4.5,62.79892,27.90495,Kuopio Ritoniemi
2021-04-29,-1.8,4.5,62.79892,27.90495,Kuopio Ritoniemi
2021-04-30,-0.9,5.4,62.79892,27.90495,Kuopio Ritoniemi
2021-04-03,-1.3,5.2,62.89256,27.63331,Kuopio Savilahti
2021-04-04,-0.2,6.8,62.89256,27.63331,Kuopio Savilahti
2021-04-05,-1.8,5.6,62.89256,27.63331,Kuopio Savilahti
2021-04-06,-1.9,2.8,62.89256,27.63331,Kuopio Savilahti
2021-04-07,0.1,5.1,62.89256,27.63331,Kuopio Savilahti
2021-04-08,-2.2,3.9,62.89256,27.63331,Kuopio Savilahti
2021-04-09,-3.5,2.5,62.89256,27.63331,Kuopio Savilahti
2021-04-10,-0.1,5.0,62.89256,27.63331,Kuopio Savilahti
2021-04-11,-0.2,8.5,62.89256,27.63331,Kuopio Savilahti
2021-04-12,1.0,12.4,62.89256,27.63331,Kuopio Savilahti
2021-04-13,3.4,8.5,62.89256,27.63331,Kuopio Savilahti
2021-04-14,-2.2,5.8,62.89256,27.63331,Kuopio Savilahti
2021-04-15,-3.5,8.3,62.89256,27.63331,Kuopio Savilahti
2021-04-16,-3.6,10.6,62.89256,27.63331,Kuopio Savilahti
2021-04-17,-2.8,12.8,62.89256,27.63331,Kuopio Savilahti
2021-04-18,-2.5,13.8,62.89256,27.63331,Kuopio Savilahti
2021-04-19,-0.6,12.3,62.89256,27.63331,Kuopio Savilahti
2021-04-20,-0.9,10.8,62.89256,27.63331,Kuopio Savilahti
2021-04-21,0.6,11.5,62.89256,27.63331,Kuopio Savilahti
2021-04-22,2.2,9.5,62.89256,27.63331,Kuopio Savilahti
2021-04-23,1.1,4.7,62.89256,27.63331,Kuopio Savilahti
2021-04-24,0.1,5.7,62.89256,27.63331,Kuopio Savilahti
2021-04-25,0.4,2.5,62.89256,27.63331,Kuopio Savilahti
2021-04-26,1.3,4.0,62.89256,27.63331,Kuopio Savilahti
2021-04-27,-2.1,3.5,62.89256,27.63331,Kuopio Savilahti
2021-04-28,-2.5,4.7,62.89256,27.63331,Kuopio Savilahti
2021-04-29,-2.8,6.2,62.89256,27.63331,Kuopio Savilahti
2021-04-30,-1.2,5.8,62.89256,27.63331,Kuopio Savilahti
2021-04-03,-5.1,4.6,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-04,-2.4,4.5,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-05,-0.6,3.2,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-06,-1.3,1.7,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-07,-2.0,4.4,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-08,-6.8,4.3,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-09,-8.9,2.1,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-10,-0.4,4.1,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-11,-3.2,6.7,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-12,-4.0,11.6,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-13,1.4,7.1,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-14,-5.2,4.6,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-15,-7.1,8.3,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-16,-6.0,11.2,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-17,-4.1,13.3,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-18,-4.1,13.1,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-19,-3.0,12.2,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-20,-3.8,10.8,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-21,-3.9,10.8,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-22,0.0,8.4,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-23,0.3,3.8,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-24,-0.1,4.9,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-25,0.0,2.4,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-26,0.6,3.5,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-27,-3.9,3.7,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-28,-5.7,3.7,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-29,-6.8,4.0,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-30,-3.2,4.6,63.37806,28.66166,Rautavaara Ylä-Luosta
2021-04-03,-3.8,4.4,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-04,-1.1,5.9,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-05,-0.4,2.9,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-06,-0.7,1.4,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-07,-2.8,4.6,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-08,-5.1,3.7,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-09,-5.7,2.4,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-10,0.1,4.2,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-11,-0.8,7.0,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-12,-0.9,9.5,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-13,2.6,9.0,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-14,-2.0,4.6,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-15,-4.4,8.4,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-16,-4.8,11.5,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-17,-2.8,12.8,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-18,-3.1,13.1,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-19,-1.2,12.0,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-20,-2.6,11.1,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-21,-1.0,10.5,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-22,0.1,6.3,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-23,-0.7,6.6,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-24,-0.3,6.3,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-25,0.4,3.4,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-26,0.4,3.9,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-27,-2.1,2.8,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-28,-2.7,4.4,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-29,-2.4,6.1,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-30,-2.8,6.3,62.65695,29.63608,Liperi Joensuu lentoasema
2021-04-03,-3.8,4.8,63.23236,29.23397,Juuka Niemelä
2021-04-04,-2.5,5.2,63.23236,29.23397,Juuka Niemelä
2021-04-05,-0.6,3.1,63.23236,29.23397,Juuka Niemelä
2021-04-06,-0.8,2.3,63.23236,29.23397,Juuka Niemelä
2021-04-07,-5.0,5.7,63.23236,29.23397,Juuka Niemelä
2021-04-08,-6.9,4.7,63.23236,29.23397,Juuka Niemelä
2021-04-09,-6.8,2.8,63.23236,29.23397,Juuka Niemelä
2021-04-10,0.0,2.5,63.23236,29.23397,Juuka Niemelä
2021-04-11,-1.8,7.5,63.23236,29.23397,Juuka Niemelä
2021-04-12,-3.3,11.2,63.23236,29.23397,Juuka Niemelä
2021-04-13,1.6,8.6,63.23236,29.23397,Juuka Niemelä
2021-04-14,-3.3,5.4,63.23236,29.23397,Juuka Niemelä
2021-04-15,-6.0,8.4,63.23236,29.23397,Juuka Niemelä
2021-04-16,-6.7,10.8,63.23236,29.23397,Juuka Niemelä
2021-04-17,-5.5,12.9,63.23236,29.23397,Juuka Niemelä
2021-04-18,-5.5,12.6,63.23236,29.23397,Juuka Niemelä
2021-04-19,-4.9,11.3,63.23236,29.23397,Juuka Niemelä
2021-04-20,-6.0,11.4,63.23236,29.23397,Juuka Niemelä
2021-04-21,-5.9,9.5,63.23236,29.23397,Juuka Niemelä
2021-04-22,0.2,9.0,63.23236,29.23397,Juuka Niemelä
2021-04-23,0.1,5.3,63.23236,29.23397,Juuka Niemelä
2021-04-24,-0.4,5.9,63.23236,29.23397,Juuka Niemelä
2021-04-25,0.6,3.0,63.23236,29.23397,Juuka Niemelä
2021-04-26,0.7,4.0,63.23236,29.23397,Juuka Niemelä
2021-04-27,-3.0,3.3,63.23236,29.23397,Juuka Niemelä
2021-04-28,-3.8,4.8,63.23236,29.23397,Juuka Niemelä
2021-04-29,-4.5,5.6,63.23236,29.23397,Juuka Niemelä
2021-04-30,-1.6,4.9,63.23236,29.23397,Juuka Niemelä
2021-04-03,-2.1,4.9,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-04,-1.6,4.1,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-05,0.0,2.8,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-06,-0.4,1.4,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-07,-1.7,2.8,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-08,-2.8,4.0,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-09,-3.2,2.0,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-10,0.3,3.2,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-11,0.1,5.1,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-12,0.6,5.9,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-13,1.4,5.1,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-14,0.0,4.3,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-15,-2.2,4.7,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-16,-2.5,8.4,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-17,-1.2,9.7,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-18,-0.8,9.1,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-19,-1.3,8.9,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-20,-2.4,7.8,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-21,-1.9,6.4,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-22,0.1,2.6,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-23,0.3,2.6,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-24,0.5,4.8,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-25,0.6,3.1,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-26,1.1,3.4,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-27,0.6,2.5,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-28,0.0,3.3,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-29,-0.1,5.1,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-30,0.6,6.0,62.54601,29.66818,Liperi Tuiskavanluoto
2021-04-03,-2.8,4.8,62.60179,29.72713,Joensuu Linnunlahti
2021-04-04,-2.5,3.9,62.60179,29.72713,Joensuu Linnunlahti
2021-04-05,-0.2,3.1,62.60179,29.72713,Joensuu Linnunlahti
2021-04-06,-0.4,1.8,62.60179,29.72713,Joensuu Linnunlahti
2021-04-07,-3.4,4.5,62.60179,29.72713,Joensuu Linnunlahti
2021-04-08,-4.1,4.2,62.60179,29.72713,Joensuu Linnunlahti
2021-04-09,-4.9,2.9,62.60179,29.72713,Joensuu Linnunlahti
2021-04-10,-0.6,4.1,62.60179,29.72713,Joensuu Linnunlahti
2021-04-11,-0.4,5.4,62.60179,29.72713,Joensuu Linnunlahti
2021-04-12,0.0,10.0,62.60179,29.72713,Joensuu Linnunlahti
2021-04-13,1.3,8.3,62.60179,29.72713,Joensuu Linnunlahti
2021-04-14,-0.9,4.3,62.60179,29.72713,Joensuu Linnunlahti
2021-04-15,-3.8,7.7,62.60179,29.72713,Joensuu Linnunlahti
2021-04-16,-3.3,11.3,62.60179,29.72713,Joensuu Linnunlahti
2021-04-17,-0.8,12.8,62.60179,29.72713,Joensuu Linnunlahti
2021-04-18,-0.6,13.6,62.60179,29.72713,Joensuu Linnunlahti
2021-04-19,-0.7,10.0,62.60179,29.72713,Joensuu Linnunlahti
2021-04-20,-1.8,10.1,62.60179,29.72713,Joensuu Linnunlahti
2021-04-21,-2.0,9.3,62.60179,29.72713,Joensuu Linnunlahti
2021-04-22,0.2,6.2,62.60179,29.72713,Joensuu Linnunlahti
2021-04-23,-0.1,7.5,62.60179,29.72713,Joensuu Linnunlahti
2021-04-24,0.3,7.1,62.60179,29.72713,Joensuu Linnunlahti
2021-04-25,0.6,4.0,62.60179,29.72713,Joensuu Linnunlahti
2021-04-26,0.6,4.4,62.60179,29.72713,Joensuu Linnunlahti
2021-04-27,0.3,1.0,62.60179,29.72713,Joensuu Linnunlahti
2021-04-28,,,62.60179,29.72713,Joensuu Linnunlahti
2021-04-29,,,62.60179,29.72713,Joensuu Linnunlahti
2021-04-30,,,62.60179,29.72713,Joensuu Linnunlahti
2021-04-03,-2.8,4.1,63.32108,30.04578,Lieksa Lampela
2021-04-04,-1.2,4.6,63.32108,30.04578,Lieksa Lampela
2021-04-05,0.0,3.7,63.32108,30.04578,Lieksa Lampela
2021-04-06,-0.4,1.9,63.32108,30.04578,Lieksa Lampela
2021-04-07,-3.8,5.5,63.32108,30.04578,Lieksa Lampela
2021-04-08,-5.8,4.0,63.32108,30.04578,Lieksa Lampela
2021-04-09,-3.9,3.6,63.32108,30.04578,Lieksa Lampela
2021-04-10,0.1,2.8,63.32108,30.04578,Lieksa Lampela
2021-04-11,-2.5,5.9,63.32108,30.04578,Lieksa Lampela
2021-04-12,-3.0,12.7,63.32108,30.04578,Lieksa Lampela
2021-04-13,0.7,8.3,63.32108,30.04578,Lieksa Lampela
2021-04-14,-4.8,4.5,63.32108,30.04578,Lieksa Lampela
2021-04-15,-6.9,8.2,63.32108,30.04578,Lieksa Lampela
2021-04-16,-6.2,10.4,63.32108,30.04578,Lieksa Lampela
2021-04-17,-4.8,11.4,63.32108,30.04578,Lieksa Lampela
2021-04-18,-4.2,13.7,63.32108,30.04578,Lieksa Lampela
2021-04-19,-2.9,12.3,63.32108,30.04578,Lieksa Lampela
2021-04-20,-3.3,11.8,63.32108,30.04578,Lieksa Lampela
2021-04-21,-3.7,11.0,63.32108,30.04578,Lieksa Lampela
2021-04-22,-0.5,7.1,63.32108,30.04578,Lieksa Lampela
2021-04-23,-0.5,7.3,63.32108,30.04578,Lieksa Lampela
2021-04-24,-0.7,6.7,63.32108,30.04578,Lieksa Lampela
2021-04-25,0.8,3.8,63.32108,30.04578,Lieksa Lampela
2021-04-26,0.6,4.1,63.32108,30.04578,Lieksa Lampela
2021-04-27,-3.1,3.4,63.32108,30.04578,Lieksa Lampela
2021-04-28,-4.3,3.5,63.32108,30.04578,Lieksa Lampela
2021-04-29,-5.0,4.8,63.32108,30.04578,Lieksa Lampela
2021-04-30,-1.3,5.0,63.32108,30.04578,Lieksa Lampela
2021-04-03,-1.9,5.4,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-04,-2.0,2.4,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-05,-1.3,1.9,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-06,-1.8,1.2,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-07,-2.4,5.7,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-08,-3.5,4.7,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-09,-5.3,3.1,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-10,-0.8,4.5,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-11,-0.8,6.0,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-12,-1.4,12.8,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-13,2.8,11.4,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-14,-2.0,4.9,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-15,-4.0,7.7,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-16,1.9,10.6,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-17,3.8,12.3,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-18,1.8,12.0,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-19,0.6,10.4,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-20,0.5,11.1,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-21,-0.2,8.9,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-22,-0.2,4.6,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-23,0.2,7.3,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-24,0.3,6.2,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-25,0.2,4.0,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-26,-0.8,3.1,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-27,-2.7,1.0,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-28,-3.5,2.3,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-29,-4.5,4.0,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-30,-3.0,4.2,63.14166,31.04454,Ilomantsi Pötsönvaara
2021-04-03,-3.3,5.1,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-04,-1.5,3.2,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-05,-0.8,2.4,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-06,-1.2,1.2,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-07,-2.3,4.0,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-08,-6.7,4.8,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-09,-4.2,3.0,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-10,0.1,4.0,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-11,-0.4,5.3,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-12,0.0,11.5,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-13,2.5,10.5,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-14,-2.2,6.3,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-15,-4.0,8.0,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-16,-5.9,11.0,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-17,-3.9,12.7,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-18,-3.2,12.8,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-19,-2.6,11.6,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-20,-3.2,11.5,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-21,-0.8,10.0,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-22,0.1,4.6,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-23,1.1,7.2,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-24,0.4,6.6,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-25,0.3,5.5,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-26,0.0,4.8,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-27,-2.9,2.2,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-28,-4.1,3.2,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-29,-2.4,4.8,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-30,-0.9,5.4,62.76942,30.97467,Ilomantsi Mekrijärvi
2021-04-03,-0.3,2.5,63.75144,22.52282,Pietarsaari Kallan
2021-04-04,1.8,4.2,63.75144,22.52282,Pietarsaari Kallan
2021-04-05,-0.6,3.2,63.75144,22.52282,Pietarsaari Kallan
2021-04-06,-0.6,2.6,63.75144,22.52282,Pietarsaari Kallan
2021-04-07,-0.1,2.5,63.75144,22.52282,Pietarsaari Kallan
2021-04-08,-0.5,1.2,63.75144,22.52282,Pietarsaari Kallan
2021-04-09,-1.8,3.5,63.75144,22.52282,Pietarsaari Kallan
2021-04-10,0.5,2.0,63.75144,22.52282,Pietarsaari Kallan
2021-04-11,0.8,2.8,63.75144,22.52282,Pietarsaari Kallan
2021-04-12,0.0,2.1,63.75144,22.52282,Pietarsaari Kallan
2021-04-13,0.7,2.8,63.75144,22.52282,Pietarsaari Kallan
2021-04-14,-0.5,2.1,63.75144,22.52282,Pietarsaari Kallan
2021-04-15,0.8,2.7,63.75144,22.52282,Pietarsaari Kallan
2021-04-16,1.1,5.7,63.75144,22.52282,Pietarsaari Kallan
2021-04-17,2.3,8.0,63.75144,22.52282,Pietarsaari Kallan
2021-04-18,2.5,11.5,63.75144,22.52282,Pietarsaari Kallan
2021-04-19,5.4,8.2,63.75144,22.52282,Pietarsaari Kallan
2021-04-20,4.3,9.2,63.75144,22.52282,Pietarsaari Kallan
2021-04-21,3.5,10.1,63.75144,22.52282,Pietarsaari Kallan
2021-04-22,1.5,3.8,63.75144,22.52282,Pietarsaari Kallan
2021-04-23,0.0,1.4,63.75144,22.52282,Pietarsaari Kallan
2021-04-24,-0.3,0.8,63.75144,22.52282,Pietarsaari Kallan
2021-04-25,-0.1,1.9,63.75144,22.52282,Pietarsaari Kallan
2021-04-26,0.1,2.0,63.75144,22.52282,Pietarsaari Kallan
2021-04-27,0.9,1.6,63.75144,22.52282,Pietarsaari Kallan
2021-04-28,0.8,1.4,63.75144,22.52282,Pietarsaari Kallan
2021-04-29,1.1,2.7,63.75144,22.52282,Pietarsaari Kallan
2021-04-30,-0.7,2.6,63.75144,22.52282,Pietarsaari Kallan
2021-04-03,-0.7,2.4,63.95114,22.84537,Kokkola Tankar
2021-04-04,1.6,5.8,63.95114,22.84537,Kokkola Tankar
2021-04-05,-1.0,3.3,63.95114,22.84537,Kokkola Tankar
2021-04-06,-1.6,2.8,63.95114,22.84537,Kokkola Tankar
2021-04-07,-1.8,2.5,63.95114,22.84537,Kokkola Tankar
2021-04-08,-3.4,1.6,63.95114,22.84537,Kokkola Tankar
2021-04-09,-3.1,3.4,63.95114,22.84537,Kokkola Tankar
2021-04-10,0.0,2.6,63.95114,22.84537,Kokkola Tankar
2021-04-11,0.1,3.8,63.95114,22.84537,Kokkola Tankar
2021-04-12,-0.5,1.5,63.95114,22.84537,Kokkola Tankar
2021-04-13,0.4,4.4,63.95114,22.84537,Kokkola Tankar
2021-04-14,-0.6,3.1,63.95114,22.84537,Kokkola Tankar
2021-04-15,0.4,4.3,63.95114,22.84537,Kokkola Tankar
2021-04-16,0.6,2.9,63.95114,22.84537,Kokkola Tankar
2021-04-17,1.0,6.3,63.95114,22.84537,Kokkola Tankar
2021-04-18,0.8,9.0,63.95114,22.84537,Kokkola Tankar
2021-04-19,3.4,9.5,63.95114,22.84537,Kokkola Tankar
2021-04-20,2.9,10.0,63.95114,22.84537,Kokkola Tankar
2021-04-21,2.8,11.3,63.95114,22.84537,Kokkola Tankar
2021-04-22,1.4,3.7,63.95114,22.84537,Kokkola Tankar
2021-04-23,0.0,1.7,63.95114,22.84537,Kokkola Tankar
2021-04-24,0.1,1.0,63.95114,22.84537,Kokkola Tankar
2021-04-25,0.1,1.9,63.95114,22.84537,Kokkola Tankar
2021-04-26,-1.2,1.2,63.95114,22.84537,Kokkola Tankar
2021-04-27,-0.8,1.5,63.95114,22.84537,Kokkola Tankar
2021-04-28,-1.4,1.6,63.95114,22.84537,Kokkola Tankar
2021-04-29,0.5,2.3,63.95114,22.84537,Kokkola Tankar
2021-04-30,-0.9,2.6,63.95114,22.84537,Kokkola Tankar
2021-04-03,-1.5,4.3,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-04,2.8,8.2,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-05,-1.0,3.5,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-06,-2.2,3.5,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-07,-4.6,4.6,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-08,-6.5,3.1,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-09,-4.1,3.7,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-10,-0.9,5.0,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-11,-3.3,7.2,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-12,-2.6,2.8,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-13,1.3,7.7,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-14,-3.0,5.4,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-15,-5.5,7.3,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-16,-4.6,11.8,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-17,-3.4,13.8,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-18,-4.3,15.0,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-19,-1.0,17.2,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-20,-1.0,15.8,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-21,-0.5,13.9,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-22,-0.9,3.8,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-23,0.0,2.2,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-24,-0.2,0.7,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-25,-0.1,1.2,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-26,-4.7,3.4,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-27,-4.5,4.8,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-28,-6.1,4.9,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-29,-4.3,5.5,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-30,-0.8,4.4,63.72655,23.14359,Kruunupyy Kokkola-Pietarsaari lentoasema
2021-04-03,-0.8,1.8,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-04,1.3,3.3,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-05,-0.8,1.9,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-06,-2.5,1.2,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-07,-3.1,0.9,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-08,-3.6,0.1,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-09,-3.9,2.0,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-10,-0.4,0.9,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-11,-0.4,1.6,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-12,-0.8,1.0,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-13,0.0,1.8,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-14,-0.8,1.2,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-15,0.4,1.4,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-16,-0.1,3.3,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-17,0.3,5.2,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-18,0.4,3.3,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-19,2.3,5.6,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-20,2.9,5.9,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-21,2.2,8.0,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-22,0.9,2.6,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-23,0.1,0.8,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-24,-0.2,0.4,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-25,-0.1,1.1,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-26,-1.5,1.4,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-27,-2.2,2.0,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-28,-2.7,1.4,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-29,-1.3,1.5,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-30,-1.5,2.1,64.33073,23.44627,Kalajoki Ulkokalla
2021-04-03,-0.8,4.3,63.83882,23.09715,Kokkola Santahaka
2021-04-04,2.2,7.7,63.83882,23.09715,Kokkola Santahaka
2021-04-05,-1.0,3.8,63.83882,23.09715,Kokkola Santahaka
2021-04-06,-1.9,3.5,63.83882,23.09715,Kokkola Santahaka
2021-04-07,-5.1,5.0,63.83882,23.09715,Kokkola Santahaka
2021-04-08,-6.3,3.5,63.83882,23.09715,Kokkola Santahaka
2021-04-09,-4.0,3.8,63.83882,23.09715,Kokkola Santahaka
2021-04-10,-1.1,4.6,63.83882,23.09715,Kokkola Santahaka
2021-04-11,-3.4,6.5,63.83882,23.09715,Kokkola Santahaka
2021-04-12,-2.7,2.5,63.83882,23.09715,Kokkola Santahaka
2021-04-13,0.8,6.8,63.83882,23.09715,Kokkola Santahaka
2021-04-14,-3.1,5.1,63.83882,23.09715,Kokkola Santahaka
2021-04-15,-4.9,7.3,63.83882,23.09715,Kokkola Santahaka
2021-04-16,-3.8,9.7,63.83882,23.09715,Kokkola Santahaka
2021-04-17,-3.3,12.4,63.83882,23.09715,Kokkola Santahaka
2021-04-18,-3.7,13.3,63.83882,23.09715,Kokkola Santahaka
2021-04-19,-0.7,15.8,63.83882,23.09715,Kokkola Santahaka
2021-04-20,-1.2,15.5,63.83882,23.09715,Kokkola Santahaka
2021-04-21,-0.4,13.7,63.83882,23.09715,Kokkola Santahaka
2021-04-22,-0.6,4.3,63.83882,23.09715,Kokkola Santahaka
2021-04-23,0.0,2.4,63.83882,23.09715,Kokkola Santahaka
2021-04-24,0.0,0.8,63.83882,23.09715,Kokkola Santahaka
2021-04-25,0.0,1.6,63.83882,23.09715,Kokkola Santahaka
2021-04-26,-1.2,3.0,63.83882,23.09715,Kokkola Santahaka
2021-04-27,-2.6,3.3,63.83882,23.09715,Kokkola Santahaka
2021-04-28,-4.7,4.5,63.83882,23.09715,Kokkola Santahaka
2021-04-29,-3.6,5.5,63.83882,23.09715,Kokkola Santahaka
2021-04-30,-1.4,4.7,63.83882,23.09715,Kokkola Santahaka
2021-04-03,-1.4,4.3,63.82133,24.16323,Toholampi Laitala
2021-04-04,1.6,6.9,63.82133,24.16323,Toholampi Laitala
2021-04-05,-2.0,4.8,63.82133,24.16323,Toholampi Laitala
2021-04-06,-2.1,1.2,63.82133,24.16323,Toholampi Laitala
2021-04-07,-6.1,3.7,63.82133,24.16323,Toholampi Laitala
2021-04-08,-9.0,3.1,63.82133,24.16323,Toholampi Laitala
2021-04-09,-5.0,2.6,63.82133,24.16323,Toholampi Laitala
2021-04-10,-2.0,4.0,63.82133,24.16323,Toholampi Laitala
2021-04-11,-2.5,6.6,63.82133,24.16323,Toholampi Laitala
2021-04-12,-1.4,5.9,63.82133,24.16323,Toholampi Laitala
2021-04-13,0.4,7.1,63.82133,24.16323,Toholampi Laitala
2021-04-14,-1.3,5.5,63.82133,24.16323,Toholampi Laitala
2021-04-15,-4.1,8.4,63.82133,24.16323,Toholampi Laitala
2021-04-16,-3.8,12.1,63.82133,24.16323,Toholampi Laitala
2021-04-17,-3.0,14.2,63.82133,24.16323,Toholampi Laitala
2021-04-18,-2.9,14.1,63.82133,24.16323,Toholampi Laitala
2021-04-19,-1.6,16.2,63.82133,24.16323,Toholampi Laitala
2021-04-20,1.1,13.6,63.82133,24.16323,Toholampi Laitala
2021-04-21,-0.4,12.2,63.82133,24.16323,Toholampi Laitala
2021-04-22,-0.9,7.0,63.82133,24.16323,Toholampi Laitala
2021-04-23,-0.2,2.8,63.82133,24.16323,Toholampi Laitala
2021-04-24,0.0,2.3,63.82133,24.16323,Toholampi Laitala
2021-04-25,0.1,1.1,63.82133,24.16323,Toholampi Laitala
2021-04-26,-3.0,3.4,63.82133,24.16323,Toholampi Laitala
2021-04-27,-2.7,4.4,63.82133,24.16323,Toholampi Laitala
2021-04-28,-4.7,4.6,63.82133,24.16323,Toholampi Laitala
2021-04-29,-4.8,4.9,63.82133,24.16323,Toholampi Laitala
2021-04-30,-1.7,4.9,63.82133,24.16323,Toholampi Laitala
2021-04-03,-2.0,5.1,64.05029,24.72468,Ylivieska lentokenttä
2021-04-04,1.8,6.7,64.05029,24.72468,Ylivieska lentokenttä
2021-04-05,-1.9,4.3,64.05029,24.72468,Ylivieska lentokenttä
2021-04-06,-2.5,1.8,64.05029,24.72468,Ylivieska lentokenttä
2021-04-07,-7.6,3.6,64.05029,24.72468,Ylivieska lentokenttä
2021-04-08,-10.4,4.0,64.05029,24.72468,Ylivieska lentokenttä
2021-04-09,-5.6,2.1,64.05029,24.72468,Ylivieska lentokenttä
2021-04-10,-1.7,4.4,64.05029,24.72468,Ylivieska lentokenttä
2021-04-11,-4.1,7.5,64.05029,24.72468,Ylivieska lentokenttä
2021-04-12,-4.7,5.3,64.05029,24.72468,Ylivieska lentokenttä
2021-04-13,-1.0,7.7,64.05029,24.72468,Ylivieska lentokenttä
2021-04-14,-2.3,5.4,64.05029,24.72468,Ylivieska lentokenttä
2021-04-15,-7.0,8.8,64.05029,24.72468,Ylivieska lentokenttä
2021-04-16,-6.6,12.1,64.05029,24.72468,Ylivieska lentokenttä
2021-04-17,-6.4,14.6,64.05029,24.72468,Ylivieska lentokenttä
2021-04-18,-5.2,13.2,64.05029,24.72468,Ylivieska lentokenttä
2021-04-19,-5.0,16.7,64.05029,24.72468,Ylivieska lentokenttä
2021-04-20,-3.8,14.0,64.05029,24.72468,Ylivieska lentokenttä
2021-04-21,0.0,13.1,64.05029,24.72468,Ylivieska lentokenttä
2021-04-22,-1.2,8.2,64.05029,24.72468,Ylivieska lentokenttä
2021-04-23,0.0,2.3,64.05029,24.72468,Ylivieska lentokenttä
2021-04-24,-0.1,4.1,64.05029,24.72468,Ylivieska lentokenttä
2021-04-25,0.2,1.9,64.05029,24.72468,Ylivieska lentokenttä
2021-04-26,-5.8,5.1,64.05029,24.72468,Ylivieska lentokenttä
2021-04-27,-4.7,4.3,64.05029,24.72468,Ylivieska lentokenttä
2021-04-28,-5.3,5.3,64.05029,24.72468,Ylivieska lentokenttä
2021-04-29,-5.3,5.6,64.05029,24.72468,Ylivieska lentokenttä
2021-04-30,-2.2,6.3,64.05029,24.72468,Ylivieska lentokenttä
2021-04-03,-1.9,5.8,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-04,0.8,6.4,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-05,-2.1,4.3,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-06,-2.5,3.3,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-07,-5.1,2.6,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-08,-7.4,3.7,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-09,-4.9,2.1,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-10,-2.1,4.7,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-11,-3.3,7.5,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-12,-3.4,5.5,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-13,-0.9,6.8,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-14,-2.3,5.5,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-15,-3.9,9.1,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-16,-4.1,11.6,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-17,-3.6,14.2,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-18,-3.1,14.6,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-19,-2.4,16.5,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-20,-2.0,13.9,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-21,-2.2,12.8,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-22,-0.3,10.7,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-23,-0.2,3.2,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-24,0.4,3.6,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-25,0.5,2.1,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-26,-2.0,4.4,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-27,-2.4,3.7,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-28,-3.7,3.9,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-29,-2.8,4.3,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-30,-1.8,5.6,64.14263,25.42335,Haapavesi Mustikkamäki
2021-04-03,-1.6,5.0,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-04,0.3,6.5,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-05,-1.5,4.0,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-06,-1.7,3.9,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-07,-5.3,2.1,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-08,-8.1,4.1,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-09,-5.9,1.4,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-10,-2.2,4.8,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-11,-3.1,6.8,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-12,-2.6,7.6,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-13,-0.8,7.4,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-14,-3.4,5.5,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-15,-5.1,8.1,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-16,-5.7,11.2,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-17,-4.5,13.6,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-18,-3.3,13.7,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-19,-2.7,14.5,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-20,-3.6,11.5,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-21,-1.0,11.4,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-22,0.1,11.2,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-23,0.2,4.1,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-24,0.2,5.2,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-25,0.3,1.8,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-26,-4.6,2.9,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-27,-4.7,3.6,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-28,-5.7,4.0,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-29,-6.1,2.5,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-30,-1.8,4.7,63.73589,25.70573,Pyhäjärvi Ojakylä
2021-04-03,-1.7,3.6,64.2829,27.67114,Kajaani lentoasema
2021-04-04,-0.9,4.7,64.2829,27.67114,Kajaani lentoasema
2021-04-05,-0.5,4.8,64.2829,27.67114,Kajaani lentoasema
2021-04-06,-1.4,1.1,64.2829,27.67114,Kajaani lentoasema
2021-04-07,-2.8,2.3,64.2829,27.67114,Kajaani lentoasema
2021-04-08,-5.2,2.4,64.2829,27.67114,Kajaani lentoasema
2021-04-09,-5.1,2.1,64.2829,27.67114,Kajaani lentoasema
2021-04-10,-1.1,4.3,64.2829,27.67114,Kajaani lentoasema
2021-04-11,-1.5,5.5,64.2829,27.67114,Kajaani lentoasema
2021-04-12,-1.3,6.6,64.2829,27.67114,Kajaani lentoasema
2021-04-13,1.4,6.6,64.2829,27.67114,Kajaani lentoasema
2021-04-14,-1.9,3.9,64.2829,27.67114,Kajaani lentoasema
2021-04-15,-5.0,6.9,64.2829,27.67114,Kajaani lentoasema
2021-04-16,-5.7,10.0,64.2829,27.67114,Kajaani lentoasema
2021-04-17,-5.1,10.8,64.2829,27.67114,Kajaani lentoasema
2021-04-18,-4.1,13.0,64.2829,27.67114,Kajaani lentoasema
2021-04-19,-1.9,14.1,64.2829,27.67114,Kajaani lentoasema
2021-04-20,-2.3,11.0,64.2829,27.67114,Kajaani lentoasema
2021-04-21,-0.4,11.2,64.2829,27.67114,Kajaani lentoasema
2021-04-22,-1.0,9.7,64.2829,27.67114,Kajaani lentoasema
2021-04-23,0.5,3.6,64.2829,27.67114,Kajaani lentoasema
2021-04-24,0.6,5.4,64.2829,27.67114,Kajaani lentoasema
2021-04-25,0.6,3.5,64.2829,27.67114,Kajaani lentoasema
2021-04-26,-1.1,2.4,64.2829,27.67114,Kajaani lentoasema
2021-04-27,-2.3,3.2,64.2829,27.67114,Kajaani lentoasema
2021-04-28,-4.7,2.0,64.2829,27.67114,Kajaani lentoasema
2021-04-29,-3.1,2.7,64.2829,27.67114,Kajaani lentoasema
2021-04-30,-2.6,3.4,64.2829,27.67114,Kajaani lentoasema
2021-04-03,-2.5,4.9,63.8409,27.22061,Vieremä Kaarakkala
2021-04-04,-1.4,4.7,63.8409,27.22061,Vieremä Kaarakkala
2021-04-05,-1.6,3.8,63.8409,27.22061,Vieremä Kaarakkala
2021-04-06,-2.3,0.3,63.8409,27.22061,Vieremä Kaarakkala
2021-04-07,-2.3,1.0,63.8409,27.22061,Vieremä Kaarakkala
2021-04-08,-4.7,3.1,63.8409,27.22061,Vieremä Kaarakkala
2021-04-09,-5.8,0.6,63.8409,27.22061,Vieremä Kaarakkala
2021-04-10,-1.9,4.4,63.8409,27.22061,Vieremä Kaarakkala
2021-04-11,-1.9,6.4,63.8409,27.22061,Vieremä Kaarakkala
2021-04-12,-0.7,8.5,63.8409,27.22061,Vieremä Kaarakkala
2021-04-13,0.9,6.5,63.8409,27.22061,Vieremä Kaarakkala
2021-04-14,-1.4,4.7,63.8409,27.22061,Vieremä Kaarakkala
2021-04-15,-2.8,7.3,63.8409,27.22061,Vieremä Kaarakkala
2021-04-16,0.3,10.6,63.8409,27.22061,Vieremä Kaarakkala
2021-04-17,1.7,12.7,63.8409,27.22061,Vieremä Kaarakkala
2021-04-18,3.9,13.6,63.8409,27.22061,Vieremä Kaarakkala
2021-04-19,2.1,12.2,63.8409,27.22061,Vieremä Kaarakkala
2021-04-20,1.7,9.9,63.8409,27.22061,Vieremä Kaarakkala
2021-04-21,0.0,10.0,63.8409,27.22061,Vieremä Kaarakkala
2021-04-22,1.5,8.4,63.8409,27.22061,Vieremä Kaarakkala
2021-04-23,0.4,3.9,63.8409,27.22061,Vieremä Kaarakkala
2021-04-24,0.2,4.1,63.8409,27.22061,Vieremä Kaarakkala
2021-04-25,-0.1,1.4,63.8409,27.22061,Vieremä Kaarakkala
2021-04-26,-1.8,2.1,63.8409,27.22061,Vieremä Kaarakkala
2021-04-27,-3.7,2.8,63.8409,27.22061,Vieremä Kaarakkala
2021-04-28,-3.8,2.6,63.8409,27.22061,Vieremä Kaarakkala
2021-04-29,-4.7,3.2,63.8409,27.22061,Vieremä Kaarakkala
2021-04-30,-3.4,4.4,63.8409,27.22061,Vieremä Kaarakkala
2021-04-03,-2.9,5.0,63.6673,28.82927,Nurmes Valtimo
2021-04-04,-1.9,4.6,63.6673,28.82927,Nurmes Valtimo
2021-04-05,0.2,3.9,63.6673,28.82927,Nurmes Valtimo
2021-04-06,-1.4,2.1,63.6673,28.82927,Nurmes Valtimo
2021-04-07,-0.5,4.2,63.6673,28.82927,Nurmes Valtimo
2021-04-08,-2.4,4.2,63.6673,28.82927,Nurmes Valtimo
2021-04-09,-6.1,2.4,63.6673,28.82927,Nurmes Valtimo
2021-04-10,-0.3,4.8,63.6673,28.82927,Nurmes Valtimo
2021-04-11,-0.6,7.0,63.6673,28.82927,Nurmes Valtimo
2021-04-12,-3.0,10.0,63.6673,28.82927,Nurmes Valtimo
2021-04-13,1.0,7.3,63.6673,28.82927,Nurmes Valtimo
2021-04-14,-4.0,4.5,63.6673,28.82927,Nurmes Valtimo
2021-04-15,-5.9,7.9,63.6673,28.82927,Nurmes Valtimo
2021-04-16,-5.9,11.5,63.6673,28.82927,Nurmes Valtimo
2021-04-17,-4.2,13.5,63.6673,28.82927,Nurmes Valtimo
2021-04-18,-4.8,14.3,63.6673,28.82927,Nurmes Valtimo
2021-04-19,-3.9,12.2,63.6673,28.82927,Nurmes Valtimo
2021-04-20,-5.0,10.7,63.6673,28.82927,Nurmes Valtimo
2021-04-21,-4.9,10.9,63.6673,28.82927,Nurmes Valtimo
2021-04-22,-0.5,7.6,63.6673,28.82927,Nurmes Valtimo
2021-04-23,0.3,3.9,63.6673,28.82927,Nurmes Valtimo
2021-04-24,0.7,7.1,63.6673,28.82927,Nurmes Valtimo
2021-04-25,0.7,3.1,63.6673,28.82927,Nurmes Valtimo
2021-04-26,0.3,4.1,63.6673,28.82927,Nurmes Valtimo
2021-04-27,-4.1,4.2,63.6673,28.82927,Nurmes Valtimo
2021-04-28,-4.5,4.1,63.6673,28.82927,Nurmes Valtimo
2021-04-29,-4.5,4.9,63.6673,28.82927,Nurmes Valtimo
2021-04-30,-2.7,5.0,63.6673,28.82927,Nurmes Valtimo
2021-04-03,-2.5,3.9,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-04,-1.4,4.4,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-05,-1.3,4.4,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-06,-2.1,1.8,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-07,-1.2,2.4,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-08,-2.7,3.8,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-09,-5.0,1.8,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-10,-0.7,5.1,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-11,-1.2,6.8,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-12,-2.3,7.0,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-13,2.1,7.6,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-14,-0.7,4.3,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-15,-3.2,7.1,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-16,-4.9,10.8,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-17,-4.4,12.3,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-18,-3.5,12.9,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-19,-1.3,12.2,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-20,-3.4,9.3,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-21,-4.5,10.2,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-22,0.2,5.9,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-23,0.2,2.7,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-24,0.7,5.6,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-25,0.5,2.9,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-26,0.0,2.4,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-27,-2.0,2.7,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-28,-3.4,2.8,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-29,-3.4,2.9,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-30,-2.2,3.8,64.11197,28.33639,Sotkamo Kuolaniemi
2021-04-03,-4.6,4.1,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-04,-3.4,2.9,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-05,0.2,2.9,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-06,-1.2,1.5,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-07,-2.2,3.2,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-08,-6.3,4.2,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-09,-5.6,2.9,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-10,-0.6,5.2,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-11,-2.2,5.5,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-12,-2.4,8.5,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-13,1.4,8.6,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-14,-5.3,3.4,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-15,-6.9,6.7,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-16,-5.8,10.5,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-17,-6.2,12.5,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-18,-5.6,12.6,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-19,-3.2,12.9,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-20,-4.8,10.9,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-21,-3.5,10.6,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-22,0.0,5.0,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-23,-0.1,3.8,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-24,-0.4,6.3,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-25,0.2,2.6,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-26,-2.6,2.2,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-27,-4.3,3.1,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-28,-5.5,3.0,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-29,-6.0,3.5,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-30,-2.1,3.3,64.2976,30.17061,Kuhmo Kalliojoki
2021-04-03,-1.0,1.8,64.61178,23.89674,Raahe Nahkiainen
2021-04-04,1.1,2.9,64.61178,23.89674,Raahe Nahkiainen
2021-04-05,-0.6,1.8,64.61178,23.89674,Raahe Nahkiainen
2021-04-06,-1.2,1.0,64.61178,23.89674,Raahe Nahkiainen
2021-04-07,-1.8,0.9,64.61178,23.89674,Raahe Nahkiainen
2021-04-08,-2.1,0.4,64.61178,23.89674,Raahe Nahkiainen
2021-04-09,-3.0,2.3,64.61178,23.89674,Raahe Nahkiainen
2021-04-10,-0.4,0.9,64.61178,23.89674,Raahe Nahkiainen
2021-04-11,-0.3,1.5,64.61178,23.89674,Raahe Nahkiainen
2021-04-12,-0.9,2.0,64.61178,23.89674,Raahe Nahkiainen
2021-04-13,0.1,1.6,64.61178,23.89674,Raahe Nahkiainen
2021-04-14,-1.2,2.0,64.61178,23.89674,Raahe Nahkiainen
2021-04-15,0.3,2.6,64.61178,23.89674,Raahe Nahkiainen
2021-04-16,1.0,5.9,64.61178,23.89674,Raahe Nahkiainen
2021-04-17,2.0,5.5,64.61178,23.89674,Raahe Nahkiainen
2021-04-18,0.6,8.1,64.61178,23.89674,Raahe Nahkiainen
2021-04-19,3.7,9.6,64.61178,23.89674,Raahe Nahkiainen
2021-04-20,3.3,9.5,64.61178,23.89674,Raahe Nahkiainen
2021-04-21,0.8,6.7,64.61178,23.89674,Raahe Nahkiainen
2021-04-22,-0.4,1.5,64.61178,23.89674,Raahe Nahkiainen
2021-04-23,0.0,0.8,64.61178,23.89674,Raahe Nahkiainen
2021-04-24,-0.7,0.3,64.61178,23.89674,Raahe Nahkiainen
2021-04-25,-0.1,1.1,64.61178,23.89674,Raahe Nahkiainen
2021-04-26,-0.6,1.2,64.61178,23.89674,Raahe Nahkiainen
2021-04-27,0.0,1.9,64.61178,23.89674,Raahe Nahkiainen
2021-04-28,-0.8,0.7,64.61178,23.89674,Raahe Nahkiainen
2021-04-29,-1.6,1.3,64.61178,23.89674,Raahe Nahkiainen
2021-04-30,-0.8,1.1,64.61178,23.89674,Raahe Nahkiainen
2021-04-03,-1.9,2.0,65.01967,24.72758,Hailuoto Keskikylä
2021-04-04,1.6,3.3,65.01967,24.72758,Hailuoto Keskikylä
2021-04-05,-0.8,3.9,65.01967,24.72758,Hailuoto Keskikylä
2021-04-06,-1.8,2.1,65.01967,24.72758,Hailuoto Keskikylä
2021-04-07,-4.3,2.4,65.01967,24.72758,Hailuoto Keskikylä
2021-04-08,-6.3,1.8,65.01967,24.72758,Hailuoto Keskikylä
2021-04-09,-3.3,2.7,65.01967,24.72758,Hailuoto Keskikylä
2021-04-10,-1.8,1.5,65.01967,24.72758,Hailuoto Keskikylä
2021-04-11,-1.7,2.7,65.01967,24.72758,Hailuoto Keskikylä
2021-04-12,-1.9,2.4,65.01967,24.72758,Hailuoto Keskikylä
2021-04-13,-0.4,3.3,65.01967,24.72758,Hailuoto Keskikylä
2021-04-14,-2.1,2.5,65.01967,24.72758,Hailuoto Keskikylä
2021-04-15,-3.3,4.3,65.01967,24.72758,Hailuoto Keskikylä
2021-04-16,-4.0,9.9,65.01967,24.72758,Hailuoto Keskikylä
2021-04-17,-4.7,10.9,65.01967,24.72758,Hailuoto Keskikylä
2021-04-18,-3.7,10.6,65.01967,24.72758,Hailuoto Keskikylä
2021-04-19,-3.5,14.4,65.01967,24.72758,Hailuoto Keskikylä
2021-04-20,-2.5,14.8,65.01967,24.72758,Hailuoto Keskikylä
2021-04-21,-0.4,12.7,65.01967,24.72758,Hailuoto Keskikylä
2021-04-22,-0.9,5.2,65.01967,24.72758,Hailuoto Keskikylä
2021-04-23,0.2,1.6,65.01967,24.72758,Hailuoto Keskikylä
2021-04-24,-0.2,1.6,65.01967,24.72758,Hailuoto Keskikylä
2021-04-25,0.5,2.7,65.01967,24.72758,Hailuoto Keskikylä
2021-04-26,-1.5,5.4,65.01967,24.72758,Hailuoto Keskikylä
2021-04-27,-2.3,4.5,65.01967,24.72758,Hailuoto Keskikylä
2021-04-28,-4.2,3.6,65.01967,24.72758,Hailuoto Keskikylä
2021-04-29,-1.7,3.6,65.01967,24.72758,Hailuoto Keskikylä
2021-04-30,-1.8,3.3,65.01967,24.72758,Hailuoto Keskikylä
2021-04-03,-1.1,2.4,65.38508,24.09568,Kemi I majakka
2021-04-04,1.4,2.6,65.38508,24.09568,Kemi I majakka
2021-04-05,-0.6,1.3,65.38508,24.09568,Kemi I majakka
2021-04-06,-2.8,0.4,65.38508,24.09568,Kemi I majakka
2021-04-07,-2.8,0.4,65.38508,24.09568,Kemi I majakka
2021-04-08,-6.4,-0.5,65.38508,24.09568,Kemi I majakka
2021-04-09,-5.4,1.7,65.38508,24.09568,Kemi I majakka
2021-04-10,-1.4,0.6,65.38508,24.09568,Kemi I majakka
2021-04-11,-2.5,2.2,65.38508,24.09568,Kemi I majakka
2021-04-12,-2.7,1.0,65.38508,24.09568,Kemi I majakka
2021-04-13,-0.7,1.0,65.38508,24.09568,Kemi I majakka
2021-04-14,-3.9,2.0,65.38508,24.09568,Kemi I majakka
2021-04-15,-1.7,3.3,65.38508,24.09568,Kemi I majakka
2021-04-16,-1.2,5.6,65.38508,24.09568,Kemi I majakka
2021-04-17,-0.1,4.2,65.38508,24.09568,Kemi I majakka
2021-04-18,0.1,4.4,65.38508,24.09568,Kemi I majakka
2021-04-19,-0.2,5.3,65.38508,24.09568,Kemi I majakka
2021-04-20,0.1,8.2,65.38508,24.09568,Kemi I majakka
2021-04-21,-0.5,6.8,65.38508,24.09568,Kemi I majakka
2021-04-22,-1.1,1.5,65.38508,24.09568,Kemi I majakka
2021-04-23,0.0,0.7,65.38508,24.09568,Kemi I majakka
2021-04-24,-0.5,0.5,65.38508,24.09568,Kemi I majakka
2021-04-25,-0.2,2.2,65.38508,24.09568,Kemi I majakka
2021-04-26,-1.5,4.2,65.38508,24.09568,Kemi I majakka
2021-04-27,0.1,2.3,65.38508,24.09568,Kemi I majakka
2021-04-28,-1.5,1.4,65.38508,24.09568,Kemi I majakka
2021-04-29,-1.3,2.6,65.38508,24.09568,Kemi I majakka
2021-04-30,-0.8,1.9,65.38508,24.09568,Kemi I majakka
2021-04-03,-2.7,0.9,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-04,1.1,2.5,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-05,-0.8,3.5,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-06,-1.8,2.1,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-07,-3.7,0.9,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-08,-6.8,-0.1,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-09,-4.7,2.8,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-10,-3.1,0.9,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-11,-2.7,1.9,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-12,-2.1,3.2,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-13,0.1,1.8,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-14,-3.2,1.6,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-15,-4.7,1.9,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-16,-3.0,4.6,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-17,-2.9,5.0,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-18,-2.5,3.6,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-19,2.1,8.1,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-20,4.2,10.3,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-21,0.6,12.3,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-22,-0.8,1.8,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-23,0.1,0.7,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-24,-0.4,0.8,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-25,0.1,1.6,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-26,-0.9,2.3,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-27,-0.2,2.1,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-28,-1.3,2.0,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-29,-0.1,1.7,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-30,-0.6,2.3,65.03975,24.56118,Hailuoto Marjaniemi
2021-04-03,-1.3,1.5,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-04,1.0,3.8,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-05,-0.7,6.1,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-06,-1.1,2.7,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-07,-1.5,2.1,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-08,-3.4,0.8,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-09,-2.9,3.2,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-10,-0.7,1.9,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-11,-1.2,2.4,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-12,0.3,4.7,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-13,0.2,3.3,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-14,-1.3,2.0,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-15,-1.6,3.3,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-16,-0.4,5.8,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-17,-1.7,7.0,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-18,-1.8,6.0,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-19,1.1,8.7,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-20,5.9,13.3,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-21,1.4,12.1,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-22,-0.2,1.9,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-23,0.4,3.3,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-24,-0.2,1.1,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-25,0.5,1.4,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-26,0.2,3.0,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-27,0.2,2.6,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-28,-0.4,1.8,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-29,-0.6,2.7,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-30,0.3,2.3,64.66589,24.40695,Raahe Lapaluoto satama
2021-04-03,-2.3,2.5,64.93503,25.3392,Oulu lentoasema
2021-04-04,1.5,6.0,64.93503,25.3392,Oulu lentoasema
2021-04-05,-0.6,4.3,64.93503,25.3392,Oulu lentoasema
2021-04-06,-1.4,1.9,64.93503,25.3392,Oulu lentoasema
2021-04-07,-3.4,2.5,64.93503,25.3392,Oulu lentoasema
2021-04-08,-5.0,1.3,64.93503,25.3392,Oulu lentoasema
2021-04-09,-4.4,3.0,64.93503,25.3392,Oulu lentoasema
2021-04-10,-1.0,3.7,64.93503,25.3392,Oulu lentoasema
2021-04-11,-1.6,5.4,64.93503,25.3392,Oulu lentoasema
2021-04-12,-2.5,4.0,64.93503,25.3392,Oulu lentoasema
2021-04-13,0.6,5.0,64.93503,25.3392,Oulu lentoasema
2021-04-14,-2.6,4.3,64.93503,25.3392,Oulu lentoasema
2021-04-15,-2.8,6.5,64.93503,25.3392,Oulu lentoasema
2021-04-16,-2.8,10.8,64.93503,25.3392,Oulu lentoasema
2021-04-17,-2.8,12.0,64.93503,25.3392,Oulu lentoasema
2021-04-18,-1.8,11.9,64.93503,25.3392,Oulu lentoasema
2021-04-19,-1.0,16.4,64.93503,25.3392,Oulu lentoasema
2021-04-20,1.9,14.6,64.93503,25.3392,Oulu lentoasema
2021-04-21,0.3,13.0,64.93503,25.3392,Oulu lentoasema
2021-04-22,0.1,5.8,64.93503,25.3392,Oulu lentoasema
2021-04-23,0.3,3.6,64.93503,25.3392,Oulu lentoasema
2021-04-24,-0.1,4.0,64.93503,25.3392,Oulu lentoasema
2021-04-25,1.4,3.8,64.93503,25.3392,Oulu lentoasema
2021-04-26,1.3,5.7,64.93503,25.3392,Oulu lentoasema
2021-04-27,-1.6,4.6,64.93503,25.3392,Oulu lentoasema
2021-04-28,-3.7,4.1,64.93503,25.3392,Oulu lentoasema
2021-04-29,-0.7,4.1,64.93503,25.3392,Oulu lentoasema
2021-04-30,-2.2,3.5,64.93503,25.3392,Oulu lentoasema
2021-04-03,-2.8,4.0,64.68421,25.08919,Siikajoki Ruukki
2021-04-04,1.6,6.3,64.68421,25.08919,Siikajoki Ruukki
2021-04-05,-1.3,4.5,64.68421,25.08919,Siikajoki Ruukki
2021-04-06,-2.2,2.5,64.68421,25.08919,Siikajoki Ruukki
2021-04-07,-4.4,3.0,64.68421,25.08919,Siikajoki Ruukki
2021-04-08,-6.9,2.3,64.68421,25.08919,Siikajoki Ruukki
2021-04-09,-4.9,2.7,64.68421,25.08919,Siikajoki Ruukki
2021-04-10,-1.7,4.5,64.68421,25.08919,Siikajoki Ruukki
2021-04-11,-2.2,5.7,64.68421,25.08919,Siikajoki Ruukki
2021-04-12,-2.4,3.0,64.68421,25.08919,Siikajoki Ruukki
2021-04-13,0.0,5.3,64.68421,25.08919,Siikajoki Ruukki
2021-04-14,-2.8,4.3,64.68421,25.08919,Siikajoki Ruukki
2021-04-15,-3.8,7.5,64.68421,25.08919,Siikajoki Ruukki
2021-04-16,-3.4,11.3,64.68421,25.08919,Siikajoki Ruukki
2021-04-17,-4.1,13.7,64.68421,25.08919,Siikajoki Ruukki
2021-04-18,-3.5,13.0,64.68421,25.08919,Siikajoki Ruukki
2021-04-19,-2.9,17.0,64.68421,25.08919,Siikajoki Ruukki
2021-04-20,0.6,14.3,64.68421,25.08919,Siikajoki Ruukki
2021-04-21,0.1,12.9,64.68421,25.08919,Siikajoki Ruukki
2021-04-22,-1.0,6.3,64.68421,25.08919,Siikajoki Ruukki
2021-04-23,-0.1,3.1,64.68421,25.08919,Siikajoki Ruukki
2021-04-24,-0.3,2.2,64.68421,25.08919,Siikajoki Ruukki
2021-04-25,0.5,2.3,64.68421,25.08919,Siikajoki Ruukki
2021-04-26,-0.3,4.9,64.68421,25.08919,Siikajoki Ruukki
2021-04-27,-2.9,4.3,64.68421,25.08919,Siikajoki Ruukki
2021-04-28,-4.8,3.4,64.68421,25.08919,Siikajoki Ruukki
2021-04-29,-2.2,4.6,64.68421,25.08919,Siikajoki Ruukki
2021-04-30,-2.5,3.4,64.68421,25.08919,Siikajoki Ruukki
2021-04-03,-3.5,1.7,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-04,1.8,5.5,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-05,-0.2,3.7,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-06,-0.9,1.5,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-07,-1.5,1.6,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-08,-3.7,0.5,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-09,-3.9,2.9,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-10,-0.9,2.1,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-11,-1.1,3.5,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-12,-1.1,2.7,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-13,0.3,3.9,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-14,-1.4,1.7,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-15,-2.1,4.4,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-16,-1.3,2.5,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-17,-2.0,7.0,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-18,-1.3,3.5,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-19,0.6,13.9,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-20,4.1,12.8,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-21,2.2,11.6,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-22,0.2,2.9,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-23,0.0,3.1,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-24,0.0,3.6,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-25,1.5,3.5,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-26,1.1,4.5,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-27,0.2,2.2,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-28,-0.8,1.6,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-29,0.1,2.5,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-30,-0.9,2.1,65.0064,25.39321,Oulu Vihreäsaari satama
2021-04-03,-2.5,3.2,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-04,1.5,5.6,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-05,-1.2,4.1,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-06,-2.0,3.7,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-07,-4.8,3.3,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-08,-6.9,2.0,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-09,-6.0,3.2,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-10,-2.0,4.6,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-11,-2.9,5.7,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-12,-3.1,3.8,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-13,0.2,5.5,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-14,-3.9,4.3,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-15,-5.3,6.9,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-16,-4.2,10.8,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-17,-4.7,12.0,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-18,-3.5,11.3,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-19,-3.1,17.2,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-20,0.6,15.5,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-21,-1.0,14.2,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-22,-1.3,6.6,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-23,0.1,3.4,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-24,-0.1,3.8,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-25,1.2,3.8,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-26,-0.2,5.7,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-27,-3.4,5.0,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-28,-5.3,4.0,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-29,-1.8,4.9,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-30,-3.1,3.8,64.93698,25.37299,Oulu Oulunsalo Pellonpää
2021-04-03,-2.1,4.6,64.50144,26.42386,Vaala Pelso
2021-04-04,0.4,5.2,64.50144,26.42386,Vaala Pelso
2021-04-05,-0.8,3.8,64.50144,26.42386,Vaala Pelso
2021-04-06,-1.6,2.7,64.50144,26.42386,Vaala Pelso
2021-04-07,-5.5,1.7,64.50144,26.42386,Vaala Pelso
2021-04-08,-8.5,3.3,64.50144,26.42386,Vaala Pelso
2021-04-09,-6.0,2.0,64.50144,26.42386,Vaala Pelso
2021-04-10,-1.5,3.5,64.50144,26.42386,Vaala Pelso
2021-04-11,-2.5,5.5,64.50144,26.42386,Vaala Pelso
2021-04-12,-3.4,6.6,64.50144,26.42386,Vaala Pelso
2021-04-13,-3.2,5.2,64.50144,26.42386,Vaala Pelso
2021-04-14,-2.9,4.7,64.50144,26.42386,Vaala Pelso
2021-04-15,-5.3,8.2,64.50144,26.42386,Vaala Pelso
2021-04-16,-6.3,11.3,64.50144,26.42386,Vaala Pelso
2021-04-17,-5.3,13.2,64.50144,26.42386,Vaala Pelso
2021-04-18,-4.7,13.8,64.50144,26.42386,Vaala Pelso
2021-04-19,-4.1,14.8,64.50144,26.42386,Vaala Pelso
2021-04-20,-4.0,11.4,64.50144,26.42386,Vaala Pelso
2021-04-21,-0.9,11.3,64.50144,26.42386,Vaala Pelso
2021-04-22,-1.4,10.9,64.50144,26.42386,Vaala Pelso
2021-04-23,-0.5,2.6,64.50144,26.42386,Vaala Pelso
2021-04-24,0.2,4.9,64.50144,26.42386,Vaala Pelso
2021-04-25,0.7,2.1,64.50144,26.42386,Vaala Pelso
2021-04-26,-1.7,3.8,64.50144,26.42386,Vaala Pelso
2021-04-27,-5.6,4.4,64.50144,26.42386,Vaala Pelso
2021-04-28,-6.9,4.1,64.50144,26.42386,Vaala Pelso
2021-04-29,-3.4,4.3,64.50144,26.42386,Vaala Pelso
2021-04-30,-3.2,4.5,64.50144,26.42386,Vaala Pelso
2021-04-03,-3.8,3.7,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-04,-0.5,4.1,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-05,-0.5,3.7,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-06,-1.1,1.8,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-07,-3.2,3.0,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-08,-6.0,2.3,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-09,-7.2,2.5,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-10,-2.1,3.1,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-11,-3.2,3.9,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-12,-3.3,3.4,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-13,0.2,4.1,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-14,-3.1,3.0,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-15,-5.1,6.1,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-16,-6.5,9.7,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-17,-6.3,9.6,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-18,-5.4,13.0,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-19,-5.0,13.9,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-20,0.8,11.1,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-21,0.1,10.4,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-22,-0.4,9.2,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-23,0.4,2.6,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-24,-0.5,3.5,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-25,-0.1,3.2,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-26,-0.8,3.9,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-27,-4.0,3.6,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-28,-6.0,3.2,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-29,-3.3,3.3,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-30,-6.0,2.5,65.40014,26.96311,Pudasjärvi lentokenttä
2021-04-03,-3.9,3.8,64.93125,28.74672,Suomussalmi Pesiö
2021-04-04,-2.3,3.0,64.93125,28.74672,Suomussalmi Pesiö
2021-04-05,-1.4,2.4,64.93125,28.74672,Suomussalmi Pesiö
2021-04-06,-2.3,0.8,64.93125,28.74672,Suomussalmi Pesiö
2021-04-07,-1.4,2.1,64.93125,28.74672,Suomussalmi Pesiö
2021-04-08,-5.0,2.7,64.93125,28.74672,Suomussalmi Pesiö
2021-04-09,-9.0,2.2,64.93125,28.74672,Suomussalmi Pesiö
2021-04-10,-2.6,4.0,64.93125,28.74672,Suomussalmi Pesiö
2021-04-11,-2.3,4.9,64.93125,28.74672,Suomussalmi Pesiö
2021-04-12,-3.4,2.8,64.93125,28.74672,Suomussalmi Pesiö
2021-04-13,-3.1,4.9,64.93125,28.74672,Suomussalmi Pesiö
2021-04-14,-5.6,3.5,64.93125,28.74672,Suomussalmi Pesiö
2021-04-15,-7.8,7.3,64.93125,28.74672,Suomussalmi Pesiö
2021-04-16,-6.4,9.9,64.93125,28.74672,Suomussalmi Pesiö
2021-04-17,-5.8,11.6,64.93125,28.74672,Suomussalmi Pesiö
2021-04-18,-5.4,13.1,64.93125,28.74672,Suomussalmi Pesiö
2021-04-19,-3.7,13.7,64.93125,28.74672,Suomussalmi Pesiö
2021-04-20,-4.0,10.5,64.93125,28.74672,Suomussalmi Pesiö
2021-04-21,-5.7,10.0,64.93125,28.74672,Suomussalmi Pesiö
2021-04-22,-2.3,7.7,64.93125,28.74672,Suomussalmi Pesiö
2021-04-23,-1.7,2.6,64.93125,28.74672,Suomussalmi Pesiö
2021-04-24,0.0,4.2,64.93125,28.74672,Suomussalmi Pesiö
2021-04-25,-0.1,2.6,64.93125,28.74672,Suomussalmi Pesiö
2021-04-26,-2.9,1.6,64.93125,28.74672,Suomussalmi Pesiö
2021-04-27,-3.8,3.3,64.93125,28.74672,Suomussalmi Pesiö
2021-04-28,-7.4,2.0,64.93125,28.74672,Suomussalmi Pesiö
2021-04-29,-5.5,2.4,64.93125,28.74672,Suomussalmi Pesiö
2021-04-30,-3.6,2.4,64.93125,28.74672,Suomussalmi Pesiö
2021-04-03,-3.7,2.7,64.66404,28.05673,Puolanka Paljakka
2021-04-04,-2.7,1.7,64.66404,28.05673,Puolanka Paljakka
2021-04-05,-2.4,1.9,64.66404,28.05673,Puolanka Paljakka
2021-04-06,-3.4,-0.2,64.66404,28.05673,Puolanka Paljakka
2021-04-07,-4.5,0.4,64.66404,28.05673,Puolanka Paljakka
2021-04-08,-8.9,1.7,64.66404,28.05673,Puolanka Paljakka
2021-04-09,-8.3,0.3,64.66404,28.05673,Puolanka Paljakka
2021-04-10,-2.4,2.9,64.66404,28.05673,Puolanka Paljakka
2021-04-11,-2.7,4.2,64.66404,28.05673,Puolanka Paljakka
2021-04-12,-3.5,3.9,64.66404,28.05673,Puolanka Paljakka
2021-04-13,-2.9,3.5,64.66404,28.05673,Puolanka Paljakka
2021-04-14,-5.0,2.8,64.66404,28.05673,Puolanka Paljakka
2021-04-15,-7.5,6.1,64.66404,28.05673,Puolanka Paljakka
2021-04-16,-3.2,9.7,64.66404,28.05673,Puolanka Paljakka
2021-04-17,-2.4,10.9,64.66404,28.05673,Puolanka Paljakka
2021-04-18,-1.0,11.8,64.66404,28.05673,Puolanka Paljakka
2021-04-19,1.3,11.6,64.66404,28.05673,Puolanka Paljakka
2021-04-20,-0.6,9.2,64.66404,28.05673,Puolanka Paljakka
2021-04-21,-2.3,9.0,64.66404,28.05673,Puolanka Paljakka
2021-04-22,-0.2,5.5,64.66404,28.05673,Puolanka Paljakka
2021-04-23,-0.3,1.2,64.66404,28.05673,Puolanka Paljakka
2021-04-24,-0.4,3.9,64.66404,28.05673,Puolanka Paljakka
2021-04-25,-0.7,1.7,64.66404,28.05673,Puolanka Paljakka
2021-04-26,-1.5,0.8,64.66404,28.05673,Puolanka Paljakka
2021-04-27,-3.6,2.0,64.66404,28.05673,Puolanka Paljakka
2021-04-28,-7.0,1.6,64.66404,28.05673,Puolanka Paljakka
2021-04-29,-6.5,1.6,64.66404,28.05673,Puolanka Paljakka
2021-04-30,-4.7,2.4,64.66404,28.05673,Puolanka Paljakka
2021-04-03,-3.3,3.4,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-04,0.6,2.8,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-05,-0.7,3.3,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-06,-1.9,1.6,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-07,-5.1,1.9,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-08,-7.4,3.3,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-09,-8.3,2.8,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-10,-2.5,1.2,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-11,-3.6,4.6,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-12,-5.3,3.5,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-13,-0.1,1.8,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-14,-4.4,5.8,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-15,-5.6,3.7,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-16,-6.0,8.0,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-17,-4.9,6.2,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-18,-4.2,9.3,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-19,-4.2,9.2,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-20,-1.7,10.8,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-21,-1.8,10.4,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-22,-2.2,8.2,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-23,0.0,1.6,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-24,-0.8,1.8,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-25,0.0,3.6,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-26,-1.4,5.5,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-27,-4.8,5.4,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-28,-6.0,4.2,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-29,-3.8,2.7,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-30,-3.0,2.9,65.78944,24.58278,Kemi Kemi-Tornio lentoasema
2021-04-03,-3.6,1.4,65.67319,24.5152,Kemi Ajos
2021-04-04,0.1,2.0,65.67319,24.5152,Kemi Ajos
2021-04-05,-0.4,2.5,65.67319,24.5152,Kemi Ajos
2021-04-06,-1.9,1.9,65.67319,24.5152,Kemi Ajos
2021-04-07,-4.8,1.0,65.67319,24.5152,Kemi Ajos
2021-04-08,-6.9,0.6,65.67319,24.5152,Kemi Ajos
2021-04-09,-6.7,2.5,65.67319,24.5152,Kemi Ajos
2021-04-10,-2.6,0.9,65.67319,24.5152,Kemi Ajos
2021-04-11,-4.3,1.9,65.67319,24.5152,Kemi Ajos
2021-04-12,-3.9,3.2,65.67319,24.5152,Kemi Ajos
2021-04-13,-1.8,1.7,65.67319,24.5152,Kemi Ajos
2021-04-14,-6.1,1.6,65.67319,24.5152,Kemi Ajos
2021-04-15,-6.3,2.3,65.67319,24.5152,Kemi Ajos
2021-04-16,-4.6,3.7,65.67319,24.5152,Kemi Ajos
2021-04-17,-4.0,4.8,65.67319,24.5152,Kemi Ajos
2021-04-18,-3.0,4.6,65.67319,24.5152,Kemi Ajos
2021-04-19,-2.7,8.5,65.67319,24.5152,Kemi Ajos
2021-04-20,0.9,11.2,65.67319,24.5152,Kemi Ajos
2021-04-21,0.5,9.2,65.67319,24.5152,Kemi Ajos
2021-04-22,-0.4,4.8,65.67319,24.5152,Kemi Ajos
2021-04-23,0.3,1.6,65.67319,24.5152,Kemi Ajos
2021-04-24,-0.5,1.5,65.67319,24.5152,Kemi Ajos
2021-04-25,0.0,3.1,65.67319,24.5152,Kemi Ajos
2021-04-26,-1.0,4.7,65.67319,24.5152,Kemi Ajos
2021-04-27,-1.9,3.7,65.67319,24.5152,Kemi Ajos
2021-04-28,-3.1,2.3,65.67319,24.5152,Kemi Ajos
2021-04-29,-2.3,0.9,65.67319,24.5152,Kemi Ajos
2021-04-30,-2.5,2.9,65.67319,24.5152,Kemi Ajos
2021-04-03,-2.4,4.9,65.84733,24.17369,Tornio Torppi
2021-04-04,1.0,3.5,65.84733,24.17369,Tornio Torppi
2021-04-05,-0.6,1.9,65.84733,24.17369,Tornio Torppi
2021-04-06,-2.9,1.3,65.84733,24.17369,Tornio Torppi
2021-04-07,-3.9,4.1,65.84733,24.17369,Tornio Torppi
2021-04-08,-6.1,4.7,65.84733,24.17369,Tornio Torppi
2021-04-09,-7.5,2.7,65.84733,24.17369,Tornio Torppi
2021-04-10,-2.7,1.3,65.84733,24.17369,Tornio Torppi
2021-04-11,-3.7,6.5,65.84733,24.17369,Tornio Torppi
2021-04-12,-5.1,3.2,65.84733,24.17369,Tornio Torppi
2021-04-13,-0.5,1.9,65.84733,24.17369,Tornio Torppi
2021-04-14,-3.4,6.5,65.84733,24.17369,Tornio Torppi
2021-04-15,-3.0,5.5,65.84733,24.17369,Tornio Torppi
2021-04-16,-4.5,9.1,65.84733,24.17369,Tornio Torppi
2021-04-17,-3.9,6.8,65.84733,24.17369,Tornio Torppi
2021-04-18,-2.8,10.1,65.84733,24.17369,Tornio Torppi
2021-04-19,-3.9,9.2,65.84733,24.17369,Tornio Torppi
2021-04-20,-1.5,10.4,65.84733,24.17369,Tornio Torppi
2021-04-21,-0.8,10.1,65.84733,24.17369,Tornio Torppi
2021-04-22,0.0,6.7,65.84733,24.17369,Tornio Torppi
2021-04-23,0.0,1.0,65.84733,24.17369,Tornio Torppi
2021-04-24,-1.0,2.1,65.84733,24.17369,Tornio Torppi
2021-04-25,-0.2,3.6,65.84733,24.17369,Tornio Torppi
2021-04-26,-1.8,6.5,65.84733,24.17369,Tornio Torppi
2021-04-27,-2.5,6.0,65.84733,24.17369,Tornio Torppi
2021-04-28,-3.4,5.1,65.84733,24.17369,Tornio Torppi
2021-04-29,-2.4,3.5,65.84733,24.17369,Tornio Torppi
2021-04-30,-3.2,4.2,65.84733,24.17369,Tornio Torppi
2021-04-03,-6.3,4.7,65.97717,26.36757,Ranua lentokenttä
2021-04-04,-1.1,3.7,65.97717,26.36757,Ranua lentokenttä
2021-04-05,-1.4,2.7,65.97717,26.36757,Ranua lentokenttä
2021-04-06,-2.3,0.8,65.97717,26.36757,Ranua lentokenttä
2021-04-07,-5.2,1.1,65.97717,26.36757,Ranua lentokenttä
2021-04-08,-10.1,3.2,65.97717,26.36757,Ranua lentokenttä
2021-04-09,-11.3,3.7,65.97717,26.36757,Ranua lentokenttä
2021-04-10,-4.1,0.5,65.97717,26.36757,Ranua lentokenttä
2021-04-11,-5.8,4.4,65.97717,26.36757,Ranua lentokenttä
2021-04-12,-5.6,3.2,65.97717,26.36757,Ranua lentokenttä
2021-04-13,-0.4,1.9,65.97717,26.36757,Ranua lentokenttä
2021-04-14,-5.8,4.9,65.97717,26.36757,Ranua lentokenttä
2021-04-15,-8.7,6.1,65.97717,26.36757,Ranua lentokenttä
2021-04-16,-7.5,10.4,65.97717,26.36757,Ranua lentokenttä
2021-04-17,-5.6,11.3,65.97717,26.36757,Ranua lentokenttä
2021-04-18,-5.7,12.0,65.97717,26.36757,Ranua lentokenttä
2021-04-19,-5.7,12.7,65.97717,26.36757,Ranua lentokenttä
2021-04-20,-2.2,11.6,65.97717,26.36757,Ranua lentokenttä
2021-04-21,-1.0,10.9,65.97717,26.36757,Ranua lentokenttä
2021-04-22,-1.1,8.3,65.97717,26.36757,Ranua lentokenttä
2021-04-23,-1.0,2.6,65.97717,26.36757,Ranua lentokenttä
2021-04-24,-1.7,1.5,65.97717,26.36757,Ranua lentokenttä
2021-04-25,-0.4,2.3,65.97717,26.36757,Ranua lentokenttä
2021-04-26,-2.6,4.4,65.97717,26.36757,Ranua lentokenttä
2021-04-27,-4.4,3.7,65.97717,26.36757,Ranua lentokenttä
2021-04-28,-4.0,3.5,65.97717,26.36757,Ranua lentokenttä
2021-04-29,-4.3,3.2,65.97717,26.36757,Ranua lentokenttä
2021-04-30,-7.1,2.3,65.97717,26.36757,Ranua lentokenttä
2021-04-03,-4.5,4.0,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-04,-1.6,3.4,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-05,-1.2,2.8,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-06,-1.7,0.9,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-07,-2.8,2.5,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-08,-4.3,2.8,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-09,-6.9,2.6,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-10,-3.8,2.9,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-11,-2.6,3.2,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-12,-3.8,4.6,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-13,0.0,4.0,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-14,-3.5,4.3,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-15,-7.2,6.2,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-16,-6.1,10.2,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-17,-7.0,11.2,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-18,-6.3,13.1,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-19,-5.2,12.8,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-20,-5.2,11.5,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-21,-5.6,10.2,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-22,-2.3,6.8,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-23,-2.0,3.2,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-24,-1.3,3.4,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-25,-0.1,2.4,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-26,-2.2,2.3,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-27,-7.1,3.0,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-28,-9.4,2.5,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-29,-6.7,3.4,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-30,-4.6,1.9,65.57489,28.21766,Taivalkoski kirkonkylä
2021-04-03,-8.0,2.6,65.99334,29.22715,Kuusamo lentoasema
2021-04-04,-2.8,3.2,65.99334,29.22715,Kuusamo lentoasema
2021-04-05,-1.4,2.0,65.99334,29.22715,Kuusamo lentoasema
2021-04-06,-2.4,0.0,65.99334,29.22715,Kuusamo lentoasema
2021-04-07,-1.7,2.3,65.99334,29.22715,Kuusamo lentoasema
2021-04-08,-4.9,2.3,65.99334,29.22715,Kuusamo lentoasema
2021-04-09,-8.6,1.5,65.99334,29.22715,Kuusamo lentoasema
2021-04-10,-5.1,1.8,65.99334,29.22715,Kuusamo lentoasema
2021-04-11,-4.6,2.3,65.99334,29.22715,Kuusamo lentoasema
2021-04-12,-4.6,3.4,65.99334,29.22715,Kuusamo lentoasema
2021-04-13,-0.5,3.1,65.99334,29.22715,Kuusamo lentoasema
2021-04-14,-3.2,2.8,65.99334,29.22715,Kuusamo lentoasema
2021-04-15,-5.7,6.4,65.99334,29.22715,Kuusamo lentoasema
2021-04-16,-4.0,8.6,65.99334,29.22715,Kuusamo lentoasema
2021-04-17,-5.6,9.9,65.99334,29.22715,Kuusamo lentoasema
2021-04-18,-5.7,10.3,65.99334,29.22715,Kuusamo lentoasema
2021-04-19,-3.9,11.8,65.99334,29.22715,Kuusamo lentoasema
2021-04-20,-4.0,9.9,65.99334,29.22715,Kuusamo lentoasema
2021-04-21,-3.4,8.0,65.99334,29.22715,Kuusamo lentoasema
2021-04-22,-2.0,5.5,65.99334,29.22715,Kuusamo lentoasema
2021-04-23,-2.1,2.4,65.99334,29.22715,Kuusamo lentoasema
2021-04-24,-1.4,2.4,65.99334,29.22715,Kuusamo lentoasema
2021-04-25,-0.9,1.3,65.99334,29.22715,Kuusamo lentoasema
2021-04-26,-3.0,1.2,65.99334,29.22715,Kuusamo lentoasema
2021-04-27,-3.3,2.3,65.99334,29.22715,Kuusamo lentoasema
2021-04-28,-6.4,1.4,65.99334,29.22715,Kuusamo lentoasema
2021-04-29,-7.8,2.1,65.99334,29.22715,Kuusamo lentoasema
2021-04-30,-4.9,0.0,65.99334,29.22715,Kuusamo lentoasema
2021-04-03,-6.6,4.9,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-04,-1.9,4.7,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-05,-0.1,3.1,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-06,-1.1,1.4,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-07,-0.9,3.3,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-08,-6.0,4.7,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-09,-8.4,3.6,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-10,-5.7,2.5,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-11,-3.4,4.0,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-12,-2.5,5.1,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-13,-0.4,2.4,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-14,-3.8,4.4,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-15,-4.9,8.5,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-16,-3.8,10.6,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-17,-4.9,11.9,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-18,-5.5,13.0,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-19,-4.3,13.5,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-20,-3.7,12.8,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-21,-5.1,10.3,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-22,-2.9,7.5,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-23,-2.5,4.2,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-24,-1.0,3.6,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-25,-0.5,2.8,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-26,-2.1,2.6,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-27,-2.3,4.4,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-28,-7.4,1.6,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-29,-8.1,2.8,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-30,-4.9,2.4,66.36999,29.31193,Kuusamo Kiutaköngäs
2021-04-03,-4.5,0.1,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-04,-4.6,1.2,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-05,-3.2,0.0,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-06,-4.2,-2.1,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-07,-3.6,0.0,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-08,-5.6,0.0,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-09,-6.4,-0.6,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-10,-5.3,-1.3,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-11,-5.4,-0.2,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-12,-4.3,1.4,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-13,-2.2,1.4,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-14,-3.8,0.3,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-15,-5.0,3.2,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-16,-1.3,5.2,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-17,1.9,6.9,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-18,5.2,8.8,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-19,3.2,8.8,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-20,3.9,8.5,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-21,1.4,6.3,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-22,-1.8,3.5,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-23,-2.9,0.3,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-24,-3.3,-0.3,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-25,-3.0,-1.1,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-26,-4.2,-1.3,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-27,-4.0,0.0,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-28,-4.9,-1.0,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-29,-6.8,-1.7,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-30,-7.3,-2.3,66.16614,29.15177,Kuusamo Rukatunturi
2021-04-03,-7.1,3.8,66.32027,29.39967,Kuusamo Juuma
2021-04-04,-2.7,3.7,66.32027,29.39967,Kuusamo Juuma
2021-04-05,-1.6,1.6,66.32027,29.39967,Kuusamo Juuma
2021-04-06,-2.8,0.3,66.32027,29.39967,Kuusamo Juuma
2021-04-07,-1.8,2.5,66.32027,29.39967,Kuusamo Juuma
2021-04-08,-6.9,3.1,66.32027,29.39967,Kuusamo Juuma
2021-04-09,-8.6,2.5,66.32027,29.39967,Kuusamo Juuma
2021-04-10,-5.8,0.7,66.32027,29.39967,Kuusamo Juuma
2021-04-11,-4.9,2.4,66.32027,29.39967,Kuusamo Juuma
2021-04-12,-3.9,4.4,66.32027,29.39967,Kuusamo Juuma
2021-04-13,-1.1,1.6,66.32027,29.39967,Kuusamo Juuma
2021-04-14,-5.6,3.1,66.32027,29.39967,Kuusamo Juuma
2021-04-15,-7.2,6.6,66.32027,29.39967,Kuusamo Juuma
2021-04-16,-3.1,9.3,66.32027,29.39967,Kuusamo Juuma
2021-04-17,-2.6,10.0,66.32027,29.39967,Kuusamo Juuma
2021-04-18,-3.0,11.3,66.32027,29.39967,Kuusamo Juuma
2021-04-19,-2.6,12.4,66.32027,29.39967,Kuusamo Juuma
2021-04-20,-2.4,11.7,66.32027,29.39967,Kuusamo Juuma
2021-04-21,-2.9,8.9,66.32027,29.39967,Kuusamo Juuma
2021-04-22,-1.7,6.2,66.32027,29.39967,Kuusamo Juuma
2021-04-23,-1.7,2.7,66.32027,29.39967,Kuusamo Juuma
2021-04-24,-2.0,3.0,66.32027,29.39967,Kuusamo Juuma
2021-04-25,-1.6,1.4,66.32027,29.39967,Kuusamo Juuma
2021-04-26,-3.2,1.1,66.32027,29.39967,Kuusamo Juuma
2021-04-27,-3.4,3.3,66.32027,29.39967,Kuusamo Juuma
2021-04-28,-7.8,1.4,66.32027,29.39967,Kuusamo Juuma
2021-04-29,-8.4,2.3,66.32027,29.39967,Kuusamo Juuma
2021-04-30,-7.1,0.9,66.32027,29.39967,Kuusamo Juuma
2021-04-03,-5.0,5.3,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-04,-1.1,5.6,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-05,-1.1,2.2,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-06,-2.2,1.7,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-07,-2.6,4.6,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-08,-9.0,4.5,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-09,-12.1,2.8,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-10,-3.4,0.3,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-11,-5.9,6.1,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-12,-4.6,5.3,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-13,-1.9,1.7,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-14,-4.4,5.0,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-15,-3.3,9.9,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-16,-5.2,11.0,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-17,-4.8,13.4,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-18,-3.6,13.4,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-19,-2.1,13.2,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-20,0.8,12.6,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-21,-2.0,11.3,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-22,-2.8,6.8,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-23,-0.8,2.8,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-24,-1.5,0.7,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-25,-0.9,2.5,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-26,-3.7,4.7,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-27,-3.9,4.4,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-28,-5.3,3.4,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-29,-3.9,4.2,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-30,-4.6,3.0,66.52952,24.6496,Ylitornio Meltosjärvi
2021-04-03,-3.2,4.9,66.77278,23.96303,Pello kirkonkylä
2021-04-04,-1.1,6.7,66.77278,23.96303,Pello kirkonkylä
2021-04-05,-1.2,1.8,66.77278,23.96303,Pello kirkonkylä
2021-04-06,-2.0,0.9,66.77278,23.96303,Pello kirkonkylä
2021-04-07,-1.6,4.3,66.77278,23.96303,Pello kirkonkylä
2021-04-08,-9.0,4.3,66.77278,23.96303,Pello kirkonkylä
2021-04-09,-12.2,2.7,66.77278,23.96303,Pello kirkonkylä
2021-04-10,-5.8,0.8,66.77278,23.96303,Pello kirkonkylä
2021-04-11,-6.4,7.0,66.77278,23.96303,Pello kirkonkylä
2021-04-12,-6.5,5.2,66.77278,23.96303,Pello kirkonkylä
2021-04-13,-2.5,2.3,66.77278,23.96303,Pello kirkonkylä
2021-04-14,-6.9,5.4,66.77278,23.96303,Pello kirkonkylä
2021-04-15,-2.8,10.4,66.77278,23.96303,Pello kirkonkylä
2021-04-16,-3.7,11.7,66.77278,23.96303,Pello kirkonkylä
2021-04-17,-4.2,13.2,66.77278,23.96303,Pello kirkonkylä
2021-04-18,-3.3,13.2,66.77278,23.96303,Pello kirkonkylä
2021-04-19,-0.8,14.2,66.77278,23.96303,Pello kirkonkylä
2021-04-20,0.0,12.6,66.77278,23.96303,Pello kirkonkylä
2021-04-21,-1.3,10.9,66.77278,23.96303,Pello kirkonkylä
2021-04-22,-1.0,4.3,66.77278,23.96303,Pello kirkonkylä
2021-04-23,-1.6,3.9,66.77278,23.96303,Pello kirkonkylä
2021-04-24,-1.4,0.2,66.77278,23.96303,Pello kirkonkylä
2021-04-25,-2.5,2.7,66.77278,23.96303,Pello kirkonkylä
2021-04-26,-5.2,5.1,66.77278,23.96303,Pello kirkonkylä
2021-04-27,-4.1,4.5,66.77278,23.96303,Pello kirkonkylä
2021-04-28,-4.9,3.2,66.77278,23.96303,Pello kirkonkylä
2021-04-29,-3.8,4.3,66.77278,23.96303,Pello kirkonkylä
2021-04-30,-4.5,1.8,66.77278,23.96303,Pello kirkonkylä
2021-04-03,-5.0,3.8,66.56236,25.83814,Rovaniemi lentoasema
2021-04-04,-1.0,3.5,66.56236,25.83814,Rovaniemi lentoasema
2021-04-05,-1.5,1.8,66.56236,25.83814,Rovaniemi lentoasema
2021-04-06,-2.5,0.9,66.56236,25.83814,Rovaniemi lentoasema
2021-04-07,-3.8,3.7,66.56236,25.83814,Rovaniemi lentoasema
2021-04-08,-6.1,3.0,66.56236,25.83814,Rovaniemi lentoasema
2021-04-09,-7.3,2.1,66.56236,25.83814,Rovaniemi lentoasema
2021-04-10,-2.6,0.1,66.56236,25.83814,Rovaniemi lentoasema
2021-04-11,-5.4,5.5,66.56236,25.83814,Rovaniemi lentoasema
2021-04-12,-4.2,4.1,66.56236,25.83814,Rovaniemi lentoasema
2021-04-13,-0.9,1.0,66.56236,25.83814,Rovaniemi lentoasema
2021-04-14,-4.3,4.4,66.56236,25.83814,Rovaniemi lentoasema
2021-04-15,-5.6,6.9,66.56236,25.83814,Rovaniemi lentoasema
2021-04-16,-2.4,9.1,66.56236,25.83814,Rovaniemi lentoasema
2021-04-17,-0.8,10.6,66.56236,25.83814,Rovaniemi lentoasema
2021-04-18,-0.8,11.7,66.56236,25.83814,Rovaniemi lentoasema
2021-04-19,-0.7,12.5,66.56236,25.83814,Rovaniemi lentoasema
2021-04-20,0.5,12.3,66.56236,25.83814,Rovaniemi lentoasema
2021-04-21,-0.8,9.7,66.56236,25.83814,Rovaniemi lentoasema
2021-04-22,-0.6,6.9,66.56236,25.83814,Rovaniemi lentoasema
2021-04-23,-1.5,3.1,66.56236,25.83814,Rovaniemi lentoasema
2021-04-24,-2.2,0.4,66.56236,25.83814,Rovaniemi lentoasema
2021-04-25,-0.8,2.0,66.56236,25.83814,Rovaniemi lentoasema
2021-04-26,-3.2,3.2,66.56236,25.83814,Rovaniemi lentoasema
2021-04-27,-2.0,2.8,66.56236,25.83814,Rovaniemi lentoasema
2021-04-28,-4.6,1.8,66.56236,25.83814,Rovaniemi lentoasema
2021-04-29,-3.6,2.6,66.56236,25.83814,Rovaniemi lentoasema
2021-04-30,-5.6,1.2,66.56236,25.83814,Rovaniemi lentoasema
2021-04-03,-4.8,6.0,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-04,-1.2,5.0,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-05,-0.5,2.7,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-06,-0.9,1.8,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-07,-2.1,4.6,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-08,-5.5,5.0,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-09,-8.1,3.1,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-10,-2.1,1.2,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-11,-4.7,6.4,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-12,-3.1,5.1,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-13,-0.3,1.9,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-14,-3.7,6.4,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-15,-4.6,9.7,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-16,-2.5,11.9,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-17,-3.1,13.7,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-18,-2.2,14.4,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-19,-2.9,14.9,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-20,-2.8,14.2,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-21,0.0,11.4,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-22,-1.6,9.1,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-23,-0.6,4.6,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-24,-1.5,1.8,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-25,0.1,3.2,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-26,-2.2,5.7,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-27,-0.9,4.8,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-28,-3.1,4.2,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-29,-2.5,4.2,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-30,-4.9,2.6,66.49832,25.7088,Rovaniemi rautatieasema
2021-04-03,-8.2,4.0,67.36663,26.62901,Sodankylä Tähtelä
2021-04-04,-1.7,3.8,67.36663,26.62901,Sodankylä Tähtelä
2021-04-05,-0.7,2.1,67.36663,26.62901,Sodankylä Tähtelä
2021-04-06,-1.6,0.6,67.36663,26.62901,Sodankylä Tähtelä
2021-04-07,-3.7,4.0,67.36663,26.62901,Sodankylä Tähtelä
2021-04-08,-8.8,2.9,67.36663,26.62901,Sodankylä Tähtelä
2021-04-09,-12.4,2.9,67.36663,26.62901,Sodankylä Tähtelä
2021-04-10,-3.3,1.4,67.36663,26.62901,Sodankylä Tähtelä
2021-04-11,-5.1,5.0,67.36663,26.62901,Sodankylä Tähtelä
2021-04-12,-5.5,4.9,67.36663,26.62901,Sodankylä Tähtelä
2021-04-13,-2.5,0.9,67.36663,26.62901,Sodankylä Tähtelä
2021-04-14,-4.3,4.2,67.36663,26.62901,Sodankylä Tähtelä
2021-04-15,-3.4,7.9,67.36663,26.62901,Sodankylä Tähtelä
2021-04-16,-2.7,10.1,67.36663,26.62901,Sodankylä Tähtelä
2021-04-17,-5.1,10.8,67.36663,26.62901,Sodankylä Tähtelä
2021-04-18,-4.8,12.2,67.36663,26.62901,Sodankylä Tähtelä
2021-04-19,-3.9,12.8,67.36663,26.62901,Sodankylä Tähtelä
2021-04-20,-0.6,12.9,67.36663,26.62901,Sodankylä Tähtelä
2021-04-21,-2.8,9.9,67.36663,26.62901,Sodankylä Tähtelä
2021-04-22,-2.4,5.1,67.36663,26.62901,Sodankylä Tähtelä
2021-04-23,-1.2,3.3,67.36663,26.62901,Sodankylä Tähtelä
2021-04-24,-2.4,0.4,67.36663,26.62901,Sodankylä Tähtelä
2021-04-25,-2.6,1.6,67.36663,26.62901,Sodankylä Tähtelä
2021-04-26,-5.3,4.1,67.36663,26.62901,Sodankylä Tähtelä
2021-04-27,-4.8,2.9,67.36663,26.62901,Sodankylä Tähtelä
2021-04-28,-7.4,2.2,67.36663,26.62901,Sodankylä Tähtelä
2021-04-29,-7.0,2.6,67.36663,26.62901,Sodankylä Tähtelä
2021-04-30,-6.5,1.1,67.36663,26.62901,Sodankylä Tähtelä
2021-04-03,-7.1,4.6,66.57944,26.01094,Rovaniemi Apukka
2021-04-04,-1.3,4.5,66.57944,26.01094,Rovaniemi Apukka
2021-04-05,-0.9,2.2,66.57944,26.01094,Rovaniemi Apukka
2021-04-06,-1.9,1.0,66.57944,26.01094,Rovaniemi Apukka
2021-04-07,-4.7,3.4,66.57944,26.01094,Rovaniemi Apukka
2021-04-08,-8.8,3.8,66.57944,26.01094,Rovaniemi Apukka
2021-04-09,-11.9,2.2,66.57944,26.01094,Rovaniemi Apukka
2021-04-10,-2.1,1.0,66.57944,26.01094,Rovaniemi Apukka
2021-04-11,-8.1,6.5,66.57944,26.01094,Rovaniemi Apukka
2021-04-12,-6.5,4.1,66.57944,26.01094,Rovaniemi Apukka
2021-04-13,-0.5,1.4,66.57944,26.01094,Rovaniemi Apukka
2021-04-14,-6.7,4.7,66.57944,26.01094,Rovaniemi Apukka
2021-04-15,-8.8,8.6,66.57944,26.01094,Rovaniemi Apukka
2021-04-16,-5.1,10.3,66.57944,26.01094,Rovaniemi Apukka
2021-04-17,-6.0,12.4,66.57944,26.01094,Rovaniemi Apukka
2021-04-18,-4.1,12.9,66.57944,26.01094,Rovaniemi Apukka
2021-04-19,-5.3,14.0,66.57944,26.01094,Rovaniemi Apukka
2021-04-20,-5.5,13.1,66.57944,26.01094,Rovaniemi Apukka
2021-04-21,-3.8,9.8,66.57944,26.01094,Rovaniemi Apukka
2021-04-22,-3.5,7.5,66.57944,26.01094,Rovaniemi Apukka
2021-04-23,-1.0,3.9,66.57944,26.01094,Rovaniemi Apukka
2021-04-24,-1.7,1.1,66.57944,26.01094,Rovaniemi Apukka
2021-04-25,-0.4,2.5,66.57944,26.01094,Rovaniemi Apukka
2021-04-26,-2.4,3.5,66.57944,26.01094,Rovaniemi Apukka
2021-04-27,-2.4,2.9,66.57944,26.01094,Rovaniemi Apukka
2021-04-28,-5.3,2.0,66.57944,26.01094,Rovaniemi Apukka
2021-04-29,-4.0,3.2,66.57944,26.01094,Rovaniemi Apukka
2021-04-30,-7.4,0.7,66.57944,26.01094,Rovaniemi Apukka
2021-04-03,-8.0,3.4,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-04,-2.0,3.1,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-05,-1.4,2.0,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-06,-2.0,0.2,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-07,-2.0,2.0,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-08,-10.4,2.7,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-09,-14.0,1.8,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-10,-2.3,0.4,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-11,-4.6,3.5,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-12,-4.2,3.4,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-13,-0.7,1.0,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-14,-3.0,3.4,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-15,-3.8,7.5,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-16,-3.1,9.1,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-17,-3.7,10.4,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-18,-5.5,10.5,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-19,-6.1,11.4,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-20,-5.6,9.7,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-21,-6.4,8.6,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-22,-0.5,6.3,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-23,-1.7,3.2,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-24,-2.4,1.2,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-25,-0.7,1.9,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-26,-2.7,3.4,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-27,-6.4,1.6,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-28,-8.3,1.3,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-29,-6.2,1.5,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-30,-7.1,-0.2,66.71556,27.15906,Kemijärvi lentokenttä
2021-04-03,-5.8,3.9,67.28611,28.17691,Savukoski kirkonkylä
2021-04-04,-1.9,3.8,67.28611,28.17691,Savukoski kirkonkylä
2021-04-05,-1.0,1.7,67.28611,28.17691,Savukoski kirkonkylä
2021-04-06,-1.1,0.9,67.28611,28.17691,Savukoski kirkonkylä
2021-04-07,-1.5,2.8,67.28611,28.17691,Savukoski kirkonkylä
2021-04-08,-8.0,2.7,67.28611,28.17691,Savukoski kirkonkylä
2021-04-09,-11.3,3.9,67.28611,28.17691,Savukoski kirkonkylä
2021-04-10,-3.2,0.4,67.28611,28.17691,Savukoski kirkonkylä
2021-04-11,-4.4,4.6,67.28611,28.17691,Savukoski kirkonkylä
2021-04-12,-6.2,4.2,67.28611,28.17691,Savukoski kirkonkylä
2021-04-13,-0.9,1.3,67.28611,28.17691,Savukoski kirkonkylä
2021-04-14,-3.2,4.1,67.28611,28.17691,Savukoski kirkonkylä
2021-04-15,-4.0,7.6,67.28611,28.17691,Savukoski kirkonkylä
2021-04-16,-2.9,9.2,67.28611,28.17691,Savukoski kirkonkylä
2021-04-17,-2.9,11.1,67.28611,28.17691,Savukoski kirkonkylä
2021-04-18,-4.9,12.0,67.28611,28.17691,Savukoski kirkonkylä
2021-04-19,-3.6,13.3,67.28611,28.17691,Savukoski kirkonkylä
2021-04-20,-3.8,13.2,67.28611,28.17691,Savukoski kirkonkylä
2021-04-21,-3.2,10.3,67.28611,28.17691,Savukoski kirkonkylä
2021-04-22,-1.2,5.9,67.28611,28.17691,Savukoski kirkonkylä
2021-04-23,-1.8,3.8,67.28611,28.17691,Savukoski kirkonkylä
2021-04-24,-2.1,1.8,67.28611,28.17691,Savukoski kirkonkylä
2021-04-25,-0.8,2.6,67.28611,28.17691,Savukoski kirkonkylä
2021-04-26,-3.2,3.7,67.28611,28.17691,Savukoski kirkonkylä
2021-04-27,-3.9,0.7,67.28611,28.17691,Savukoski kirkonkylä
2021-04-28,-8.3,2.6,67.28611,28.17691,Savukoski kirkonkylä
2021-04-29,-5.1,1.7,67.28611,28.17691,Savukoski kirkonkylä
2021-04-30,-8.3,0.6,67.28611,28.17691,Savukoski kirkonkylä
2021-04-03,-4.1,0.5,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-04,-3.4,0.3,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-05,-3.6,-0.3,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-06,-4.2,-3.1,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-07,-3.7,-2.1,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-08,-5.1,-0.6,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-09,-4.8,-1.2,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-10,-4.4,-1.7,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-11,-6.4,0.3,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-12,-4.1,0.8,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-13,-3.1,-1.0,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-14,-6.4,0.0,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-15,-3.3,4.1,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-16,-0.5,5.7,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-17,1.7,6.9,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-18,3.5,7.8,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-19,3.5,8.6,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-20,2.4,8.6,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-21,0.3,6.6,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-22,-2.8,4.2,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-23,-3.6,0.4,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-24,-4.3,-1.6,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-25,-4.5,-1.8,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-26,-6.0,0.6,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-27,-5.6,-0.3,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-28,-6.7,0.1,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-29,-6.8,-1.7,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-30,-8.6,-3.0,67.02204,27.2184,Pelkosenniemi Pyhätunturi
2021-04-03,-4.9,4.5,66.8166,28.68829,Salla kirkonkylä
2021-04-04,-2.3,3.9,66.8166,28.68829,Salla kirkonkylä
2021-04-05,-0.7,2.5,66.8166,28.68829,Salla kirkonkylä
2021-04-06,-1.4,0.9,66.8166,28.68829,Salla kirkonkylä
2021-04-07,-1.3,2.6,66.8166,28.68829,Salla kirkonkylä
2021-04-08,-9.4,3.6,66.8166,28.68829,Salla kirkonkylä
2021-04-09,-12.4,2.9,66.8166,28.68829,Salla kirkonkylä
2021-04-10,-1.8,0.3,66.8166,28.68829,Salla kirkonkylä
2021-04-11,-3.2,2.9,66.8166,28.68829,Salla kirkonkylä
2021-04-12,-3.6,4.4,66.8166,28.68829,Salla kirkonkylä
2021-04-13,-0.7,1.9,66.8166,28.68829,Salla kirkonkylä
2021-04-14,-2.1,4.0,66.8166,28.68829,Salla kirkonkylä
2021-04-15,-4.4,7.8,66.8166,28.68829,Salla kirkonkylä
2021-04-16,-3.6,9.6,66.8166,28.68829,Salla kirkonkylä
2021-04-17,-4.1,11.0,66.8166,28.68829,Salla kirkonkylä
2021-04-18,-5.6,11.3,66.8166,28.68829,Salla kirkonkylä
2021-04-19,-2.9,13.1,66.8166,28.68829,Salla kirkonkylä
2021-04-20,-1.5,12.0,66.8166,28.68829,Salla kirkonkylä
2021-04-21,-2.0,9.6,66.8166,28.68829,Salla kirkonkylä
2021-04-22,-0.3,6.7,66.8166,28.68829,Salla kirkonkylä
2021-04-23,-1.9,3.9,66.8166,28.68829,Salla kirkonkylä
2021-04-24,-2.2,2.5,66.8166,28.68829,Salla kirkonkylä
2021-04-25,-0.6,2.5,66.8166,28.68829,Salla kirkonkylä
2021-04-26,-2.2,3.0,66.8166,28.68829,Salla kirkonkylä
2021-04-27,-2.6,2.1,66.8166,28.68829,Salla kirkonkylä
2021-04-28,-5.2,1.4,66.8166,28.68829,Salla kirkonkylä
2021-04-29,-4.6,1.9,66.8166,28.68829,Salla kirkonkylä
2021-04-30,-5.8,0.1,66.8166,28.68829,Salla kirkonkylä
2021-04-03,-4.3,3.9,67.16226,29.17766,Salla Naruska
2021-04-04,-2.4,3.9,67.16226,29.17766,Salla Naruska
2021-04-05,-0.4,2.2,67.16226,29.17766,Salla Naruska
2021-04-06,-1.0,0.9,67.16226,29.17766,Salla Naruska
2021-04-07,-1.0,2.4,67.16226,29.17766,Salla Naruska
2021-04-08,-9.5,3.6,67.16226,29.17766,Salla Naruska
2021-04-09,-13.7,2.7,67.16226,29.17766,Salla Naruska
2021-04-10,-2.1,0.8,67.16226,29.17766,Salla Naruska
2021-04-11,-8.3,2.5,67.16226,29.17766,Salla Naruska
2021-04-12,-11.2,4.1,67.16226,29.17766,Salla Naruska
2021-04-13,-0.9,1.6,67.16226,29.17766,Salla Naruska
2021-04-14,-4.3,4.0,67.16226,29.17766,Salla Naruska
2021-04-15,-9.2,7.7,67.16226,29.17766,Salla Naruska
2021-04-16,-5.5,9.4,67.16226,29.17766,Salla Naruska
2021-04-17,-5.9,10.9,67.16226,29.17766,Salla Naruska
2021-04-18,-6.3,11.6,67.16226,29.17766,Salla Naruska
2021-04-19,-7.3,12.7,67.16226,29.17766,Salla Naruska
2021-04-20,-6.8,12.3,67.16226,29.17766,Salla Naruska
2021-04-21,-7.2,9.9,67.16226,29.17766,Salla Naruska
2021-04-22,-0.5,6.5,67.16226,29.17766,Salla Naruska
2021-04-23,-1.9,4.0,67.16226,29.17766,Salla Naruska
2021-04-24,-2.3,3.3,67.16226,29.17766,Salla Naruska
2021-04-25,-0.9,2.7,67.16226,29.17766,Salla Naruska
2021-04-26,-2.2,3.3,67.16226,29.17766,Salla Naruska
2021-04-27,-7.8,2.3,67.16226,29.17766,Salla Naruska
2021-04-28,-10.4,1.3,67.16226,29.17766,Salla Naruska
2021-04-29,-6.0,1.8,67.16226,29.17766,Salla Naruska
2021-04-30,-11.6,0.3,67.16226,29.17766,Salla Naruska
2021-04-03,-3.5,2.2,68.3614,23.42755,Enontekiö lentoasema
2021-04-04,-2.9,4.6,68.3614,23.42755,Enontekiö lentoasema
2021-04-05,-0.3,1.6,68.3614,23.42755,Enontekiö lentoasema
2021-04-06,-2.7,-0.3,68.3614,23.42755,Enontekiö lentoasema
2021-04-07,-9.9,0.6,68.3614,23.42755,Enontekiö lentoasema
2021-04-08,-16.7,-0.2,68.3614,23.42755,Enontekiö lentoasema
2021-04-09,-20.8,-0.8,68.3614,23.42755,Enontekiö lentoasema
2021-04-10,-7.9,-1.2,68.3614,23.42755,Enontekiö lentoasema
2021-04-11,-6.8,2.2,68.3614,23.42755,Enontekiö lentoasema
2021-04-12,-12.3,0.9,68.3614,23.42755,Enontekiö lentoasema
2021-04-13,-16.0,-2.2,68.3614,23.42755,Enontekiö lentoasema
2021-04-14,-13.3,0.2,68.3614,23.42755,Enontekiö lentoasema
2021-04-15,-3.0,5.2,68.3614,23.42755,Enontekiö lentoasema
2021-04-16,-4.2,6.4,68.3614,23.42755,Enontekiö lentoasema
2021-04-17,-5.2,8.7,68.3614,23.42755,Enontekiö lentoasema
2021-04-18,-7.8,7.6,68.3614,23.42755,Enontekiö lentoasema
2021-04-19,-2.1,9.7,68.3614,23.42755,Enontekiö lentoasema
2021-04-20,2.0,10.3,68.3614,23.42755,Enontekiö lentoasema
2021-04-21,-0.2,7.7,68.3614,23.42755,Enontekiö lentoasema
2021-04-22,-5.0,-0.8,68.3614,23.42755,Enontekiö lentoasema
2021-04-23,-10.8,0.1,68.3614,23.42755,Enontekiö lentoasema
2021-04-24,-4.1,-2.6,68.3614,23.42755,Enontekiö lentoasema
2021-04-25,-11.2,-1.7,68.3614,23.42755,Enontekiö lentoasema
2021-04-26,-13.2,1.3,68.3614,23.42755,Enontekiö lentoasema
2021-04-27,-9.3,-0.7,68.3614,23.42755,Enontekiö lentoasema
2021-04-28,-13.1,-1.9,68.3614,23.42755,Enontekiö lentoasema
2021-04-29,-9.7,0.5,68.3614,23.42755,Enontekiö lentoasema
2021-04-30,-7.5,-3.2,68.3614,23.42755,Enontekiö lentoasema
2021-04-03,-6.6,-3.3,68.06284,24.03335,Muonio Laukukero
2021-04-04,-3.8,-0.9,68.06284,24.03335,Muonio Laukukero
2021-04-05,-3.0,-2.1,68.06284,24.03335,Muonio Laukukero
2021-04-06,-5.5,-3.0,68.06284,24.03335,Muonio Laukukero
2021-04-07,-8.5,-4.3,68.06284,24.03335,Muonio Laukukero
2021-04-08,-8.4,-4.7,68.06284,24.03335,Muonio Laukukero
2021-04-09,-9.5,-5.5,68.06284,24.03335,Muonio Laukukero
2021-04-10,-9.8,-6.6,68.06284,24.03335,Muonio Laukukero
2021-04-11,-9.9,-3.0,68.06284,24.03335,Muonio Laukukero
2021-04-12,-7.5,-4.5,68.06284,24.03335,Muonio Laukukero
2021-04-13,-9.7,-6.2,68.06284,24.03335,Muonio Laukukero
2021-04-14,-9.5,-4.8,68.06284,24.03335,Muonio Laukukero
2021-04-15,-6.5,0.0,68.06284,24.03335,Muonio Laukukero
2021-04-16,-3.2,1.6,68.06284,24.03335,Muonio Laukukero
2021-04-17,-2.3,4.1,68.06284,24.03335,Muonio Laukukero
2021-04-18,0.3,4.0,68.06284,24.03335,Muonio Laukukero
2021-04-19,-0.2,5.4,68.06284,24.03335,Muonio Laukukero
2021-04-20,0.9,5.2,68.06284,24.03335,Muonio Laukukero
2021-04-21,-2.2,3.5,68.06284,24.03335,Muonio Laukukero
2021-04-22,-6.6,-2.6,68.06284,24.03335,Muonio Laukukero
2021-04-23,-7.3,-4.8,68.06284,24.03335,Muonio Laukukero
2021-04-24,-6.8,-5.3,68.06284,24.03335,Muonio Laukukero
2021-04-25,-8.2,-6.0,68.06284,24.03335,Muonio Laukukero
2021-04-26,-7.7,-4.0,68.06284,24.03335,Muonio Laukukero
2021-04-27,-8.2,-5.1,68.06284,24.03335,Muonio Laukukero
2021-04-28,-8.8,-5.4,68.06284,24.03335,Muonio Laukukero
2021-04-29,-9.4,-4.7,68.06284,24.03335,Muonio Laukukero
2021-04-30,-11.1,-7.5,68.06284,24.03335,Muonio Laukukero
2021-04-03,-4.9,-0.5,67.97328,24.11559,Muonio Sammaltunturi
2021-04-04,-2.8,2.3,67.97328,24.11559,Muonio Sammaltunturi
2021-04-05,-2.2,-0.9,67.97328,24.11559,Muonio Sammaltunturi
2021-04-06,-4.7,-2.2,67.97328,24.11559,Muonio Sammaltunturi
2021-04-07,-5.8,-2.4,67.97328,24.11559,Muonio Sammaltunturi
2021-04-08,-6.4,-0.7,67.97328,24.11559,Muonio Sammaltunturi
2021-04-09,-6.7,-1.7,67.97328,24.11559,Muonio Sammaltunturi
2021-04-10,-6.7,-2.8,67.97328,24.11559,Muonio Sammaltunturi
2021-04-11,-7.4,0.6,67.97328,24.11559,Muonio Sammaltunturi
2021-04-12,-6.4,0.3,67.97328,24.11559,Muonio Sammaltunturi
2021-04-13,-7.2,-1.4,67.97328,24.11559,Muonio Sammaltunturi
2021-04-14,-8.6,-1.0,67.97328,24.11559,Muonio Sammaltunturi
2021-04-15,-4.3,4.6,67.97328,24.11559,Muonio Sammaltunturi
2021-04-16,-1.8,5.5,67.97328,24.11559,Muonio Sammaltunturi
2021-04-17,-1.4,7.7,67.97328,24.11559,Muonio Sammaltunturi
2021-04-18,2.3,7.5,67.97328,24.11559,Muonio Sammaltunturi
2021-04-19,1.7,8.6,67.97328,24.11559,Muonio Sammaltunturi
2021-04-20,2.5,7.8,67.97328,24.11559,Muonio Sammaltunturi
2021-04-21,-1.2,6.2,67.97328,24.11559,Muonio Sammaltunturi
2021-04-22,-5.3,-1.3,67.97328,24.11559,Muonio Sammaltunturi
2021-04-23,-6.3,-0.5,67.97328,24.11559,Muonio Sammaltunturi
2021-04-24,-5.1,-3.9,67.97328,24.11559,Muonio Sammaltunturi
2021-04-25,-7.0,-1.5,67.97328,24.11559,Muonio Sammaltunturi
2021-04-26,-6.8,-0.3,67.97328,24.11559,Muonio Sammaltunturi
2021-04-27,-6.1,-1.9,67.97328,24.11559,Muonio Sammaltunturi
2021-04-28,-7.3,-2.8,67.97328,24.11559,Muonio Sammaltunturi
2021-04-29,-8.5,-2.2,67.97328,24.11559,Muonio Sammaltunturi
2021-04-30,-9.3,-5.0,67.97328,24.11559,Muonio Sammaltunturi
2021-04-03,-2.7,2.0,67.99997,24.24001,Kittilä Matorova
2021-04-04,-0.9,4.2,67.99997,24.24001,Kittilä Matorova
2021-04-05,-0.9,1.0,67.99997,24.24001,Kittilä Matorova
2021-04-06,-3.2,-0.8,67.99997,24.24001,Kittilä Matorova
2021-04-07,-5.2,1.2,67.99997,24.24001,Kittilä Matorova
2021-04-08,-7.5,1.0,67.99997,24.24001,Kittilä Matorova
2021-04-09,-11.3,0.9,67.99997,24.24001,Kittilä Matorova
2021-04-10,-5.9,0.1,67.99997,24.24001,Kittilä Matorova
2021-04-11,-8.7,3.3,67.99997,24.24001,Kittilä Matorova
2021-04-12,-5.2,3.0,67.99997,24.24001,Kittilä Matorova
2021-04-13,-7.4,1.1,67.99997,24.24001,Kittilä Matorova
2021-04-14,-7.5,1.6,67.99997,24.24001,Kittilä Matorova
2021-04-15,-2.5,6.7,67.99997,24.24001,Kittilä Matorova
2021-04-16,-0.2,8.0,67.99997,24.24001,Kittilä Matorova
2021-04-17,0.5,9.5,67.99997,24.24001,Kittilä Matorova
2021-04-18,0.8,10.3,67.99997,24.24001,Kittilä Matorova
2021-04-19,2.1,11.6,67.99997,24.24001,Kittilä Matorova
2021-04-20,3.2,11.2,67.99997,24.24001,Kittilä Matorova
2021-04-21,0.2,9.4,67.99997,24.24001,Kittilä Matorova
2021-04-22,-4.1,0.6,67.99997,24.24001,Kittilä Matorova
2021-04-23,-5.6,2.2,67.99997,24.24001,Kittilä Matorova
2021-04-24,-3.1,-1.9,67.99997,24.24001,Kittilä Matorova
2021-04-25,-7.7,1.2,67.99997,24.24001,Kittilä Matorova
2021-04-26,-7.5,2.0,67.99997,24.24001,Kittilä Matorova
2021-04-27,-5.6,1.3,67.99997,24.24001,Kittilä Matorova
2021-04-28,-6.5,-0.3,67.99997,24.24001,Kittilä Matorova
2021-04-29,-6.9,0.6,67.99997,24.24001,Kittilä Matorova
2021-04-30,-6.9,-2.0,67.99997,24.24001,Kittilä Matorova
2021-04-03,-4.9,3.0,67.69168,24.85538,Kittilä lentoasema
2021-04-04,-1.3,4.7,67.69168,24.85538,Kittilä lentoasema
2021-04-05,-0.1,2.2,67.69168,24.85538,Kittilä lentoasema
2021-04-06,-2.1,-0.1,67.69168,24.85538,Kittilä lentoasema
2021-04-07,-9.0,2.2,67.69168,24.85538,Kittilä lentoasema
2021-04-08,-13.3,2.5,67.69168,24.85538,Kittilä lentoasema
2021-04-09,-17.0,1.7,67.69168,24.85538,Kittilä lentoasema
2021-04-10,-9.6,0.5,67.69168,24.85538,Kittilä lentoasema
2021-04-11,-6.2,4.9,67.69168,24.85538,Kittilä lentoasema
2021-04-12,-8.6,3.7,67.69168,24.85538,Kittilä lentoasema
2021-04-13,-4.6,1.8,67.69168,24.85538,Kittilä lentoasema
2021-04-14,-15.8,2.7,67.69168,24.85538,Kittilä lentoasema
2021-04-15,-1.8,7.9,67.69168,24.85538,Kittilä lentoasema
2021-04-16,-2.7,9.7,67.69168,24.85538,Kittilä lentoasema
2021-04-17,-5.8,10.7,67.69168,24.85538,Kittilä lentoasema
2021-04-18,-5.9,10.7,67.69168,24.85538,Kittilä lentoasema
2021-04-19,-5.1,11.9,67.69168,24.85538,Kittilä lentoasema
2021-04-20,-0.7,10.5,67.69168,24.85538,Kittilä lentoasema
2021-04-21,0.7,8.8,67.69168,24.85538,Kittilä lentoasema
2021-04-22,-2.3,2.0,67.69168,24.85538,Kittilä lentoasema
2021-04-23,-4.0,3.7,67.69168,24.85538,Kittilä lentoasema
2021-04-24,-1.4,-0.1,67.69168,24.85538,Kittilä lentoasema
2021-04-25,-4.8,1.6,67.69168,24.85538,Kittilä lentoasema
2021-04-26,-7.3,2.7,67.69168,24.85538,Kittilä lentoasema
2021-04-27,-3.9,1.4,67.69168,24.85538,Kittilä lentoasema
2021-04-28,-6.4,0.9,67.69168,24.85538,Kittilä lentoasema
2021-04-29,-7.9,1.9,67.69168,24.85538,Kittilä lentoasema
2021-04-30,-5.4,-1.1,67.69168,24.85538,Kittilä lentoasema
2021-04-03,-3.8,2.9,67.98721,24.24301,Kittilä Kenttärova
2021-04-04,-1.5,4.2,67.98721,24.24301,Kittilä Kenttärova
2021-04-05,-0.9,0.8,67.98721,24.24301,Kittilä Kenttärova
2021-04-06,-3.2,-0.8,67.98721,24.24301,Kittilä Kenttärova
2021-04-07,-7.7,1.1,67.98721,24.24301,Kittilä Kenttärova
2021-04-08,-9.5,1.0,67.98721,24.24301,Kittilä Kenttärova
2021-04-09,-11.7,1.1,67.98721,24.24301,Kittilä Kenttärova
2021-04-10,-8.8,-0.4,67.98721,24.24301,Kittilä Kenttärova
2021-04-11,-11.0,3.5,67.98721,24.24301,Kittilä Kenttärova
2021-04-12,-6.3,3.3,67.98721,24.24301,Kittilä Kenttärova
2021-04-13,-8.2,1.5,67.98721,24.24301,Kittilä Kenttärova
2021-04-14,-9.9,2.2,67.98721,24.24301,Kittilä Kenttärova
2021-04-15,-2.4,7.5,67.98721,24.24301,Kittilä Kenttärova
2021-04-16,-2.5,8.6,67.98721,24.24301,Kittilä Kenttärova
2021-04-17,-1.5,9.4,67.98721,24.24301,Kittilä Kenttärova
2021-04-18,-1.2,10.6,67.98721,24.24301,Kittilä Kenttärova
2021-04-19,2.0,11.4,67.98721,24.24301,Kittilä Kenttärova
2021-04-20,2.0,11.3,67.98721,24.24301,Kittilä Kenttärova
2021-04-21,0.3,10.0,67.98721,24.24301,Kittilä Kenttärova
2021-04-22,-4.3,0.6,67.98721,24.24301,Kittilä Kenttärova
2021-04-23,-6.5,2.3,67.98721,24.24301,Kittilä Kenttärova
2021-04-24,-3.1,-1.7,67.98721,24.24301,Kittilä Kenttärova
2021-04-25,-8.5,1.1,67.98721,24.24301,Kittilä Kenttärova
2021-04-26,-8.9,2.7,67.98721,24.24301,Kittilä Kenttärova
2021-04-27,-7.2,1.6,67.98721,24.24301,Kittilä Kenttärova
2021-04-28,-8.4,0.7,67.98721,24.24301,Kittilä Kenttärova
2021-04-29,-8.8,2.1,67.98721,24.24301,Kittilä Kenttärova
2021-04-30,-7.5,-1.3,67.98721,24.24301,Kittilä Kenttärova
2021-04-03,-3.6,3.6,67.65202,24.90179,Kittilä kirkonkylä
2021-04-04,-1.6,4.8,67.65202,24.90179,Kittilä kirkonkylä
2021-04-05,0.0,2.7,67.65202,24.90179,Kittilä kirkonkylä
2021-04-06,-2.2,0.3,67.65202,24.90179,Kittilä kirkonkylä
2021-04-07,-4.7,3.2,67.65202,24.90179,Kittilä kirkonkylä
2021-04-08,-9.5,2.4,67.65202,24.90179,Kittilä kirkonkylä
2021-04-09,-13.8,3.1,67.65202,24.90179,Kittilä kirkonkylä
2021-04-10,-7.0,0.9,67.65202,24.90179,Kittilä kirkonkylä
2021-04-11,-7.0,4.9,67.65202,24.90179,Kittilä kirkonkylä
2021-04-12,-4.8,4.5,67.65202,24.90179,Kittilä kirkonkylä
2021-04-13,-3.9,2.6,67.65202,24.90179,Kittilä kirkonkylä
2021-04-14,-7.9,3.1,67.65202,24.90179,Kittilä kirkonkylä
2021-04-15,-3.0,8.3,67.65202,24.90179,Kittilä kirkonkylä
2021-04-16,-2.2,9.8,67.65202,24.90179,Kittilä kirkonkylä
2021-04-17,-4.4,11.4,67.65202,24.90179,Kittilä kirkonkylä
2021-04-18,-4.9,11.7,67.65202,24.90179,Kittilä kirkonkylä
2021-04-19,-2.5,13.0,67.65202,24.90179,Kittilä kirkonkylä
2021-04-20,-1.3,11.2,67.65202,24.90179,Kittilä kirkonkylä
2021-04-21,-0.6,9.9,67.65202,24.90179,Kittilä kirkonkylä
2021-04-22,-2.0,2.5,67.65202,24.90179,Kittilä kirkonkylä
2021-04-23,-4.0,4.2,67.65202,24.90179,Kittilä kirkonkylä
2021-04-24,-1.2,-0.2,67.65202,24.90179,Kittilä kirkonkylä
2021-04-25,-4.6,1.9,67.65202,24.90179,Kittilä kirkonkylä
2021-04-26,-6.9,3.7,67.65202,24.90179,Kittilä kirkonkylä
2021-04-27,-3.9,2.2,67.65202,24.90179,Kittilä kirkonkylä
2021-04-28,-5.9,2.1,67.65202,24.90179,Kittilä kirkonkylä
2021-04-29,-8.1,2.8,67.65202,24.90179,Kittilä kirkonkylä
2021-04-30,-5.5,-0.6,67.65202,24.90179,Kittilä kirkonkylä
2021-04-03,-12.2,2.7,68.16961,25.78316,Kittilä Pokka
2021-04-04,-2.3,3.3,68.16961,25.78316,Kittilä Pokka
2021-04-05,-0.3,2.7,68.16961,25.78316,Kittilä Pokka
2021-04-06,-2.3,-0.6,68.16961,25.78316,Kittilä Pokka
2021-04-07,-10.4,1.9,68.16961,25.78316,Kittilä Pokka
2021-04-08,-14.4,2.4,68.16961,25.78316,Kittilä Pokka
2021-04-09,-18.1,1.4,68.16961,25.78316,Kittilä Pokka
2021-04-10,-9.2,-0.2,68.16961,25.78316,Kittilä Pokka
2021-04-11,-7.4,4.0,68.16961,25.78316,Kittilä Pokka
2021-04-12,-6.9,3.4,68.16961,25.78316,Kittilä Pokka
2021-04-13,-8.1,2.2,68.16961,25.78316,Kittilä Pokka
2021-04-14,-9.7,2.1,68.16961,25.78316,Kittilä Pokka
2021-04-15,-3.4,6.8,68.16961,25.78316,Kittilä Pokka
2021-04-16,-3.1,8.5,68.16961,25.78316,Kittilä Pokka
2021-04-17,-3.7,9.9,68.16961,25.78316,Kittilä Pokka
2021-04-18,-6.7,10.4,68.16961,25.78316,Kittilä Pokka
2021-04-19,-0.2,10.8,68.16961,25.78316,Kittilä Pokka
2021-04-20,-1.2,11.3,68.16961,25.78316,Kittilä Pokka
2021-04-21,-1.2,9.6,68.16961,25.78316,Kittilä Pokka
2021-04-22,-2.6,1.6,68.16961,25.78316,Kittilä Pokka
2021-04-23,-4.5,3.3,68.16961,25.78316,Kittilä Pokka
2021-04-24,-2.3,-0.5,68.16961,25.78316,Kittilä Pokka
2021-04-25,-7.2,1.1,68.16961,25.78316,Kittilä Pokka
2021-04-26,-9.6,3.4,68.16961,25.78316,Kittilä Pokka
2021-04-27,-7.1,1.6,68.16961,25.78316,Kittilä Pokka
2021-04-28,-10.1,1.1,68.16961,25.78316,Kittilä Pokka
2021-04-29,-11.0,1.3,68.16961,25.78316,Kittilä Pokka
2021-04-30,-7.0,-0.8,68.16961,25.78316,Kittilä Pokka
2021-04-03,-6.3,2.9,67.82147,27.74597,Sodankylä Lokka
2021-04-04,-1.9,3.2,67.82147,27.74597,Sodankylä Lokka
2021-04-05,-0.7,2.3,67.82147,27.74597,Sodankylä Lokka
2021-04-06,-1.7,0.4,67.82147,27.74597,Sodankylä Lokka
2021-04-07,-2.9,2.1,67.82147,27.74597,Sodankylä Lokka
2021-04-08,-9.5,0.1,67.82147,27.74597,Sodankylä Lokka
2021-04-09,-13.1,2.4,67.82147,27.74597,Sodankylä Lokka
2021-04-10,-3.8,1.1,67.82147,27.74597,Sodankylä Lokka
2021-04-11,-4.8,3.2,67.82147,27.74597,Sodankylä Lokka
2021-04-12,-5.4,4.5,67.82147,27.74597,Sodankylä Lokka
2021-04-13,-4.1,0.5,67.82147,27.74597,Sodankylä Lokka
2021-04-14,-4.5,2.0,67.82147,27.74597,Sodankylä Lokka
2021-04-15,-4.3,6.5,67.82147,27.74597,Sodankylä Lokka
2021-04-16,-2.2,8.3,67.82147,27.74597,Sodankylä Lokka
2021-04-17,-4.0,8.1,67.82147,27.74597,Sodankylä Lokka
2021-04-18,-4.8,11.2,67.82147,27.74597,Sodankylä Lokka
2021-04-19,-4.8,12.4,67.82147,27.74597,Sodankylä Lokka
2021-04-20,-3.1,12.2,67.82147,27.74597,Sodankylä Lokka
2021-04-21,-1.3,9.2,67.82147,27.74597,Sodankylä Lokka
2021-04-22,-0.9,2.6,67.82147,27.74597,Sodankylä Lokka
2021-04-23,-2.4,2.2,67.82147,27.74597,Sodankylä Lokka
2021-04-24,-2.5,0.1,67.82147,27.74597,Sodankylä Lokka
2021-04-25,-3.5,0.6,67.82147,27.74597,Sodankylä Lokka
2021-04-26,-7.9,1.9,67.82147,27.74597,Sodankylä Lokka
2021-04-27,-12.5,0.6,67.82147,27.74597,Sodankylä Lokka
2021-04-28,-14.4,0.7,67.82147,27.74597,Sodankylä Lokka
2021-04-29,-10.6,0.7,67.82147,27.74597,Sodankylä Lokka
2021-04-30,-8.9,-1.2,67.82147,27.74597,Sodankylä Lokka
2021-04-03,-7.9,2.6,68.08422,27.18501,Sodankylä Vuotso
2021-04-04,-1.5,3.1,68.08422,27.18501,Sodankylä Vuotso
2021-04-05,-0.5,1.8,68.08422,27.18501,Sodankylä Vuotso
2021-04-06,-1.9,-0.5,68.08422,27.18501,Sodankylä Vuotso
2021-04-07,-6.6,1.1,68.08422,27.18501,Sodankylä Vuotso
2021-04-08,-11.0,2.9,68.08422,27.18501,Sodankylä Vuotso
2021-04-09,-16.1,2.6,68.08422,27.18501,Sodankylä Vuotso
2021-04-10,-4.9,1.7,68.08422,27.18501,Sodankylä Vuotso
2021-04-11,-5.5,4.3,68.08422,27.18501,Sodankylä Vuotso
2021-04-12,-7.6,3.2,68.08422,27.18501,Sodankylä Vuotso
2021-04-13,-7.6,1.8,68.08422,27.18501,Sodankylä Vuotso
2021-04-14,-10.0,2.7,68.08422,27.18501,Sodankylä Vuotso
2021-04-15,-4.1,6.6,68.08422,27.18501,Sodankylä Vuotso
2021-04-16,-4.2,8.7,68.08422,27.18501,Sodankylä Vuotso
2021-04-17,-2.4,9.7,68.08422,27.18501,Sodankylä Vuotso
2021-04-18,-2.5,10.8,68.08422,27.18501,Sodankylä Vuotso
2021-04-19,-1.8,11.0,68.08422,27.18501,Sodankylä Vuotso
2021-04-20,-2.4,10.6,68.08422,27.18501,Sodankylä Vuotso
2021-04-21,-3.5,8.4,68.08422,27.18501,Sodankylä Vuotso
2021-04-22,-2.1,2.3,68.08422,27.18501,Sodankylä Vuotso
2021-04-23,-2.3,2.8,68.08422,27.18501,Sodankylä Vuotso
2021-04-24,-2.5,-0.5,68.08422,27.18501,Sodankylä Vuotso
2021-04-25,-6.3,0.2,68.08422,27.18501,Sodankylä Vuotso
2021-04-26,-13.1,2.7,68.08422,27.18501,Sodankylä Vuotso
2021-04-27,-12.2,1.4,68.08422,27.18501,Sodankylä Vuotso
2021-04-28,-12.7,-0.1,68.08422,27.18501,Sodankylä Vuotso
2021-04-29,-11.4,1.0,68.08422,27.18501,Sodankylä Vuotso
2021-04-30,-7.0,-1.2,68.08422,27.18501,Sodankylä Vuotso
2021-04-03,-7.5,1.7,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-04,-1.6,2.5,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-05,-1.1,1.7,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-06,-2.1,-0.7,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-07,-9.4,-0.1,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-08,-12.5,2.3,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-09,-15.6,0.9,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-10,-8.6,1.5,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-11,-6.4,3.3,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-12,-9.7,2.4,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-13,-5.5,1.3,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-14,-8.4,1.8,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-15,-5.9,6.2,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-16,-3.6,7.8,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-17,-2.4,9.3,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-18,-2.4,9.4,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-19,-2.3,10.3,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-20,-1.2,11.0,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-21,-3.0,7.7,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-22,-2.2,1.0,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-23,-5.7,2.0,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-24,-2.8,-1.5,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-25,-8.6,-0.5,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-26,-12.1,2.5,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-27,-9.3,1.3,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-28,-11.7,-0.2,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-29,-14.8,-0.3,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-30,-7.7,-2.3,68.41506,27.41326,Inari Saariselkä matkailukeskus
2021-04-03,-4.7,0.1,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-04,-2.7,0.8,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-05,-2.3,0.9,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-06,-3.2,-2.1,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-07,-4.1,-1.2,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-08,-5.8,-0.3,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-09,-10.1,-0.7,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-10,-7.0,-0.4,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-11,-7.3,0.4,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-12,-6.7,0.5,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-13,-6.0,-1.2,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-14,-8.9,-1.0,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-15,-5.9,3.9,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-16,-2.2,5.4,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-17,-0.6,7.9,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-18,1.7,7.9,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-19,1.4,8.7,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-20,1.9,8.6,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-21,0.7,5.4,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-22,-3.6,-1.0,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-23,-5.2,-0.1,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-24,-4.1,-2.9,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-25,-7.1,-2.5,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-26,-7.7,0.1,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-27,-6.3,-1.3,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-28,-8.2,-3.5,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-29,-9.2,-2.2,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-30,-8.1,-4.6,68.43394,27.4441,Inari Saariselkä Kaunispää
2021-04-03,-5.8,3.7,68.478,28.30123,Inari Raja-Jooseppi
2021-04-04,-1.2,3.3,68.478,28.30123,Inari Raja-Jooseppi
2021-04-05,0.1,2.4,68.478,28.30123,Inari Raja-Jooseppi
2021-04-06,-1.6,0.6,68.478,28.30123,Inari Raja-Jooseppi
2021-04-07,-1.9,1.3,68.478,28.30123,Inari Raja-Jooseppi
2021-04-08,-7.3,3.6,68.478,28.30123,Inari Raja-Jooseppi
2021-04-09,-10.7,2.5,68.478,28.30123,Inari Raja-Jooseppi
2021-04-10,-5.1,1.4,68.478,28.30123,Inari Raja-Jooseppi
2021-04-11,-4.8,3.7,68.478,28.30123,Inari Raja-Jooseppi
2021-04-12,-3.9,3.0,68.478,28.30123,Inari Raja-Jooseppi
2021-04-13,-3.7,1.1,68.478,28.30123,Inari Raja-Jooseppi
2021-04-14,-6.6,2.3,68.478,28.30123,Inari Raja-Jooseppi
2021-04-15,-3.6,6.9,68.478,28.30123,Inari Raja-Jooseppi
2021-04-16,-0.5,8.5,68.478,28.30123,Inari Raja-Jooseppi
2021-04-17,1.2,9.6,68.478,28.30123,Inari Raja-Jooseppi
2021-04-18,0.7,10.4,68.478,28.30123,Inari Raja-Jooseppi
2021-04-19,2.5,11.6,68.478,28.30123,Inari Raja-Jooseppi
2021-04-20,3.7,11.4,68.478,28.30123,Inari Raja-Jooseppi
2021-04-21,1.5,8.8,68.478,28.30123,Inari Raja-Jooseppi
2021-04-22,-2.1,2.0,68.478,28.30123,Inari Raja-Jooseppi
2021-04-23,-3.4,2.7,68.478,28.30123,Inari Raja-Jooseppi
2021-04-24,-2.8,-0.4,68.478,28.30123,Inari Raja-Jooseppi
2021-04-25,-5.5,0.3,68.478,28.30123,Inari Raja-Jooseppi
2021-04-26,-7.4,3.2,68.478,28.30123,Inari Raja-Jooseppi
2021-04-27,-5.8,1.7,68.478,28.30123,Inari Raja-Jooseppi
2021-04-28,-7.3,0.2,68.478,28.30123,Inari Raja-Jooseppi
2021-04-29,-8.8,0.5,68.478,28.30123,Inari Raja-Jooseppi
2021-04-30,-6.4,-0.9,68.478,28.30123,Inari Raja-Jooseppi
2021-04-03,-4.3,1.6,67.74858,29.61132,Salla Värriötunturi
2021-04-04,-3.0,2.5,67.74858,29.61132,Salla Värriötunturi
2021-04-05,-1.6,0.9,67.74858,29.61132,Salla Värriötunturi
2021-04-06,-2.6,-1.1,67.74858,29.61132,Salla Värriötunturi
2021-04-07,-2.1,0.6,67.74858,29.61132,Salla Värriötunturi
2021-04-08,-6.5,1.0,67.74858,29.61132,Salla Värriötunturi
2021-04-09,-8.4,0.8,67.74858,29.61132,Salla Värriötunturi
2021-04-10,-3.8,-0.1,67.74858,29.61132,Salla Värriötunturi
2021-04-11,-4.6,1.4,67.74858,29.61132,Salla Värriötunturi
2021-04-12,-3.6,2.9,67.74858,29.61132,Salla Värriötunturi
2021-04-13,-3.3,-0.4,67.74858,29.61132,Salla Värriötunturi
2021-04-14,-4.5,1.7,67.74858,29.61132,Salla Värriötunturi
2021-04-15,-5.0,5.4,67.74858,29.61132,Salla Värriötunturi
2021-04-16,-1.0,7.5,67.74858,29.61132,Salla Värriötunturi
2021-04-17,-0.6,8.6,67.74858,29.61132,Salla Värriötunturi
2021-04-18,-1.5,9.2,67.74858,29.61132,Salla Värriötunturi
2021-04-19,3.8,10.0,67.74858,29.61132,Salla Värriötunturi
2021-04-20,4.1,11.1,67.74858,29.61132,Salla Värriötunturi
2021-04-21,0.8,7.8,67.74858,29.61132,Salla Värriötunturi
2021-04-22,-2.1,3.6,67.74858,29.61132,Salla Värriötunturi
2021-04-23,-3.2,1.7,67.74858,29.61132,Salla Värriötunturi
2021-04-24,-3.3,-0.6,67.74858,29.61132,Salla Värriötunturi
2021-04-25,-2.9,0.5,67.74858,29.61132,Salla Värriötunturi
2021-04-26,-5.0,1.9,67.74858,29.61132,Salla Värriötunturi
2021-04-27,-7.0,0.8,67.74858,29.61132,Salla Värriötunturi
2021-04-28,-6.9,0.7,67.74858,29.61132,Salla Värriötunturi
2021-04-29,-7.8,-1.1,67.74858,29.61132,Salla Värriötunturi
2021-04-30,-9.3,-0.9,67.74858,29.61132,Salla Värriötunturi
2021-04-03,-3.2,1.2,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-04,-6.4,0.3,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-05,-9.3,-0.8,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-06,-2.9,1.1,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-07,-10.0,-1.2,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-08,-19.9,-1.7,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-09,-25.1,-5.0,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-10,-12.2,-0.6,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-11,-3.8,-0.4,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-12,-8.4,-1.1,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-13,-17.2,-1.3,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-14,-11.8,-2.2,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-15,-2.4,2.4,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-16,0.4,5.2,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-17,-4.5,7.1,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-18,-9.2,3.9,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-19,-9.4,8.7,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-20,-0.5,7.4,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-21,-2.9,3.4,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-22,-6.9,-0.2,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-23,-6.8,0.1,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-24,-5.5,-1.1,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-25,-8.1,1.0,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-26,-5.1,1.0,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-27,-6.8,-0.3,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-28,-7.2,-2.5,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-29,-6.6,-1.2,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-30,-9.1,-4.2,69.03905,20.81379,Enontekiö Kilpisjärvi kyläkeskus
2021-04-03,-7.8,-3.6,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-04,-7.0,-4.0,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-05,-9.3,-4.0,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-06,-6.6,-2.8,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-07,-8.1,-6.3,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-08,-8.7,-5.6,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-09,-10.7,-7.8,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-10,-11.1,-6.8,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-11,-6.6,-4.5,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-12,-7.6,-4.3,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-13,-9.0,-4.9,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-14,-9.0,-6.5,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-15,-6.9,-1.9,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-16,-3.7,-0.1,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-17,-3.9,-0.1,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-18,-4.7,-0.5,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-19,-2.6,0.0,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-20,-1.9,0.0,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-21,-6.7,-1.5,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-22,-8.6,-6.9,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-23,-9.7,-6.0,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-24,-10.6,-7.5,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-25,-11.1,-6.3,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-26,-8.6,-4.6,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-27,-9.4,-5.7,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-28,-9.9,-7.2,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-29,-10.1,-5.5,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-30,-13.0,-9.3,69.04277,20.85091,Enontekiö Kilpisjärvi Saana
2021-04-03,-5.8,0.9,68.60301,23.57595,Enontekiö Näkkälä
2021-04-04,-2.4,3.3,68.60301,23.57595,Enontekiö Näkkälä
2021-04-05,-0.9,1.2,68.60301,23.57595,Enontekiö Näkkälä
2021-04-06,-2.8,-1.1,68.60301,23.57595,Enontekiö Näkkälä
2021-04-07,-11.8,0.3,68.60301,23.57595,Enontekiö Näkkälä
2021-04-08,-19.7,-1.3,68.60301,23.57595,Enontekiö Näkkälä
2021-04-09,-21.9,-3.1,68.60301,23.57595,Enontekiö Näkkälä
2021-04-10,-8.3,-2.3,68.60301,23.57595,Enontekiö Näkkälä
2021-04-11,-7.3,1.8,68.60301,23.57595,Enontekiö Näkkälä
2021-04-12,-15.6,0.0,68.60301,23.57595,Enontekiö Näkkälä
2021-04-13,-16.3,-2.6,68.60301,23.57595,Enontekiö Näkkälä
2021-04-14,-11.4,-0.1,68.60301,23.57595,Enontekiö Näkkälä
2021-04-15,-4.3,4.9,68.60301,23.57595,Enontekiö Näkkälä
2021-04-16,-4.2,6.0,68.60301,23.57595,Enontekiö Näkkälä
2021-04-17,-5.1,7.5,68.60301,23.57595,Enontekiö Näkkälä
2021-04-18,-9.2,7.9,68.60301,23.57595,Enontekiö Näkkälä
2021-04-19,-2.3,9.9,68.60301,23.57595,Enontekiö Näkkälä
2021-04-20,1.2,8.8,68.60301,23.57595,Enontekiö Näkkälä
2021-04-21,-1.2,6.5,68.60301,23.57595,Enontekiö Näkkälä
2021-04-22,-6.9,-1.5,68.60301,23.57595,Enontekiö Näkkälä
2021-04-23,-11.0,0.2,68.60301,23.57595,Enontekiö Näkkälä
2021-04-24,-4.2,-3.1,68.60301,23.57595,Enontekiö Näkkälä
2021-04-25,-12.0,-1.9,68.60301,23.57595,Enontekiö Näkkälä
2021-04-26,-10.1,1.6,68.60301,23.57595,Enontekiö Näkkälä
2021-04-27,-11.9,-0.1,68.60301,23.57595,Enontekiö Näkkälä
2021-04-28,-11.4,-1.5,68.60301,23.57595,Enontekiö Näkkälä
2021-04-29,-9.7,-0.3,68.60301,23.57595,Enontekiö Näkkälä
2021-04-30,-10.6,-3.3,68.60301,23.57595,Enontekiö Näkkälä
2021-04-03,-7.8,1.6,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-04,-2.5,3.3,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-05,-0.4,1.3,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-06,-2.1,-0.7,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-07,-8.2,2.0,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-08,-12.6,0.1,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-09,-13.9,-0.8,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-10,-8.3,-0.5,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-11,-7.5,2.7,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-12,-7.5,1.3,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-13,-10.5,0.3,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-14,-9.2,0.7,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-15,-4.5,5.0,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-16,0.0,6.3,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-17,0.0,8.2,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-18,-2.7,8.2,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-19,0.3,10.2,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-20,2.1,10.8,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-21,0.1,9.0,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-22,-5.1,0.1,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-23,-6.9,2.1,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-24,-3.0,-0.8,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-25,-6.8,0.8,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-26,-6.4,2.1,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-27,-7.4,1.1,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-28,-7.0,-1.1,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-29,-7.3,0.5,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-30,-7.7,-2.3,68.90296,25.73646,Inari Angeli Lintupuoliselkä
2021-04-03,-4.8,2.7,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-04,-0.5,3.8,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-05,0.8,2.8,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-06,-1.0,1.2,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-07,-4.9,1.6,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-08,-8.3,3.5,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-09,-11.5,1.4,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-10,-7.0,1.7,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-11,-5.9,4.3,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-12,-5.7,2.9,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-13,-8.2,1.3,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-14,-6.8,3.0,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-15,-3.9,6.6,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-16,0.5,8.2,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-17,-2.5,9.7,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-18,-4.4,11.2,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-19,-1.0,12.2,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-20,1.4,12.3,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-21,-2.2,9.9,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-22,-1.4,1.8,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-23,-3.9,3.3,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-24,-1.7,-0.4,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-25,-3.7,1.0,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-26,-8.0,3.3,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-27,-3.5,1.9,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-28,-5.7,-0.2,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-29,-8.0,0.6,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-30,-5.5,-0.9,68.61335,27.41897,Inari Ivalo lentoasema
2021-04-03,-8.5,2.8,69.75637,27.00678,Utsjoki Kevo
2021-04-04,-1.2,2.9,69.75637,27.00678,Utsjoki Kevo
2021-04-05,0.9,3.0,69.75637,27.00678,Utsjoki Kevo
2021-04-06,-1.3,1.1,69.75637,27.00678,Utsjoki Kevo
2021-04-07,-7.3,4.5,69.75637,27.00678,Utsjoki Kevo
2021-04-08,-13.9,0.9,69.75637,27.00678,Utsjoki Kevo
2021-04-09,-17.0,-0.9,69.75637,27.00678,Utsjoki Kevo
2021-04-10,-12.3,0.5,69.75637,27.00678,Utsjoki Kevo
2021-04-11,-8.9,2.4,69.75637,27.00678,Utsjoki Kevo
2021-04-12,-9.8,2.2,69.75637,27.00678,Utsjoki Kevo
2021-04-13,-13.6,0.9,69.75637,27.00678,Utsjoki Kevo
2021-04-14,-8.7,2.4,69.75637,27.00678,Utsjoki Kevo
2021-04-15,-5.6,4.2,69.75637,27.00678,Utsjoki Kevo
2021-04-16,2.2,7.5,69.75637,27.00678,Utsjoki Kevo
2021-04-17,-3.4,8.2,69.75637,27.00678,Utsjoki Kevo
2021-04-18,-5.6,8.8,69.75637,27.00678,Utsjoki Kevo
2021-04-19,-4.5,10.4,69.75637,27.00678,Utsjoki Kevo
2021-04-20,-3.1,11.9,69.75637,27.00678,Utsjoki Kevo
2021-04-21,1.1,11.8,69.75637,27.00678,Utsjoki Kevo
2021-04-22,-2.2,2.4,69.75637,27.00678,Utsjoki Kevo
2021-04-23,-5.0,4.5,69.75637,27.00678,Utsjoki Kevo
2021-04-24,-4.2,0.7,69.75637,27.00678,Utsjoki Kevo
2021-04-25,-5.8,1.3,69.75637,27.00678,Utsjoki Kevo
2021-04-26,-6.3,3.6,69.75637,27.00678,Utsjoki Kevo
2021-04-27,-4.2,2.6,69.75637,27.00678,Utsjoki Kevo
2021-04-28,-5.4,-0.6,69.75637,27.00678,Utsjoki Kevo
2021-04-29,-5.7,1.3,69.75637,27.00678,Utsjoki Kevo
2021-04-30,-4.3,-1.1,69.75637,27.00678,Utsjoki Kevo
2021-04-03,-8.5,3.2,70.08203,27.8965,Utsjoki Nuorgam
2021-04-04,-1.7,2.5,70.08203,27.8965,Utsjoki Nuorgam
2021-04-05,0.8,2.9,70.08203,27.8965,Utsjoki Nuorgam
2021-04-06,-0.1,2.7,70.08203,27.8965,Utsjoki Nuorgam
2021-04-07,-7.0,3.7,70.08203,27.8965,Utsjoki Nuorgam
2021-04-08,-12.2,-0.4,70.08203,27.8965,Utsjoki Nuorgam
2021-04-09,-13.1,0.9,70.08203,27.8965,Utsjoki Nuorgam
2021-04-10,-13.0,0.8,70.08203,27.8965,Utsjoki Nuorgam
2021-04-11,-6.3,3.4,70.08203,27.8965,Utsjoki Nuorgam
2021-04-12,-9.6,2.9,70.08203,27.8965,Utsjoki Nuorgam
2021-04-13,-12.7,0.3,70.08203,27.8965,Utsjoki Nuorgam
2021-04-14,-9.8,2.8,70.08203,27.8965,Utsjoki Nuorgam
2021-04-15,-7.6,2.4,70.08203,27.8965,Utsjoki Nuorgam
2021-04-16,1.2,7.2,70.08203,27.8965,Utsjoki Nuorgam
2021-04-17,-2.6,7.2,70.08203,27.8965,Utsjoki Nuorgam
2021-04-18,-4.4,7.2,70.08203,27.8965,Utsjoki Nuorgam
2021-04-19,-2.4,8.3,70.08203,27.8965,Utsjoki Nuorgam
2021-04-20,0.1,10.7,70.08203,27.8965,Utsjoki Nuorgam
2021-04-21,0.7,9.2,70.08203,27.8965,Utsjoki Nuorgam
2021-04-22,-0.9,3.6,70.08203,27.8965,Utsjoki Nuorgam
2021-04-23,-4.4,4.4,70.08203,27.8965,Utsjoki Nuorgam
2021-04-24,-4.9,2.4,70.08203,27.8965,Utsjoki Nuorgam
2021-04-25,-5.7,3.1,70.08203,27.8965,Utsjoki Nuorgam
2021-04-26,-6.0,4.2,70.08203,27.8965,Utsjoki Nuorgam
2021-04-27,-6.7,3.1,70.08203,27.8965,Utsjoki Nuorgam
2021-04-28,-5.0,-0.7,70.08203,27.8965,Utsjoki Nuorgam
2021-04-29,-6.2,1.5,70.08203,27.8965,Utsjoki Nuorgam
2021-04-30,-4.1,-0.1,70.08203,27.8965,Utsjoki Nuorgam
2021-04-03,-8.3,2.6,69.07219,27.4925,Inari Väylä
2021-04-04,-0.4,3.5,69.07219,27.4925,Inari Väylä
2021-04-05,0.2,2.8,69.07219,27.4925,Inari Väylä
2021-04-06,-0.9,1.3,69.07219,27.4925,Inari Väylä
2021-04-07,-5.9,3.4,69.07219,27.4925,Inari Väylä
2021-04-08,-9.7,2.6,69.07219,27.4925,Inari Väylä
2021-04-09,-12.7,1.4,69.07219,27.4925,Inari Väylä
2021-04-10,-16.2,-0.5,69.07219,27.4925,Inari Väylä
2021-04-11,-13.9,3.3,69.07219,27.4925,Inari Väylä
2021-04-12,-11.7,3.2,69.07219,27.4925,Inari Väylä
2021-04-13,-12.0,2.1,69.07219,27.4925,Inari Väylä
2021-04-14,-6.4,2.7,69.07219,27.4925,Inari Väylä
2021-04-15,-6.2,7.0,69.07219,27.4925,Inari Väylä
2021-04-16,1.0,8.1,69.07219,27.4925,Inari Väylä
2021-04-17,-3.9,8.7,69.07219,27.4925,Inari Väylä
2021-04-18,-6.5,9.8,69.07219,27.4925,Inari Väylä
2021-04-19,-5.7,11.9,69.07219,27.4925,Inari Väylä
2021-04-20,-3.1,12.2,69.07219,27.4925,Inari Väylä
2021-04-21,-0.9,9.2,69.07219,27.4925,Inari Väylä
2021-04-22,-3.3,2.1,69.07219,27.4925,Inari Väylä
2021-04-23,-4.4,4.5,69.07219,27.4925,Inari Väylä
2021-04-24,-1.8,0.1,69.07219,27.4925,Inari Väylä
2021-04-25,-6.7,1.9,69.07219,27.4925,Inari Väylä
2021-04-26,-6.6,4.5,69.07219,27.4925,Inari Väylä
2021-04-27,-5.3,3.7,69.07219,27.4925,Inari Väylä
2021-04-28,-7.0,0.8,69.07219,27.4925,Inari Väylä
2021-04-29,-7.9,1.2,69.07219,27.4925,Inari Väylä
2021-04-30,-5.0,-0.2,69.07219,27.4925,Inari Väylä
2021-04-03,-7.7,1.7,69.14089,27.26567,Inari Kaamanen
2021-04-04,-1.2,3.2,69.14089,27.26567,Inari Kaamanen
2021-04-05,0.2,1.9,69.14089,27.26567,Inari Kaamanen
2021-04-06,-1.2,0.5,69.14089,27.26567,Inari Kaamanen
2021-04-07,-9.3,3.8,69.14089,27.26567,Inari Kaamanen
2021-04-08,-12.8,1.9,69.14089,27.26567,Inari Kaamanen
2021-04-09,-13.4,1.2,69.14089,27.26567,Inari Kaamanen
2021-04-10,-14.5,-1.4,69.14089,27.26567,Inari Kaamanen
2021-04-11,-10.5,3.2,69.14089,27.26567,Inari Kaamanen
2021-04-12,-11.4,3.5,69.14089,27.26567,Inari Kaamanen
2021-04-13,-12.2,1.5,69.14089,27.26567,Inari Kaamanen
2021-04-14,-7.6,2.5,69.14089,27.26567,Inari Kaamanen
2021-04-15,-5.5,7.2,69.14089,27.26567,Inari Kaamanen
2021-04-16,0.1,8.4,69.14089,27.26567,Inari Kaamanen
2021-04-17,-3.2,9.2,69.14089,27.26567,Inari Kaamanen
2021-04-18,-5.4,10.4,69.14089,27.26567,Inari Kaamanen
2021-04-19,-4.1,10.7,69.14089,27.26567,Inari Kaamanen
2021-04-20,-2.2,10.6,69.14089,27.26567,Inari Kaamanen
2021-04-21,0.7,9.2,69.14089,27.26567,Inari Kaamanen
2021-04-22,-2.9,2.0,69.14089,27.26567,Inari Kaamanen
2021-04-23,-4.0,3.8,69.14089,27.26567,Inari Kaamanen
2021-04-24,-2.7,-0.1,69.14089,27.26567,Inari Kaamanen
2021-04-25,-6.9,0.9,69.14089,27.26567,Inari Kaamanen
2021-04-26,-7.6,4.6,69.14089,27.26567,Inari Kaamanen
2021-04-27,-5.5,2.8,69.14089,27.26567,Inari Kaamanen
2021-04-28,-7.5,-0.4,69.14089,27.26567,Inari Kaamanen
2021-04-29,-7.5,0.5,69.14089,27.26567,Inari Kaamanen
2021-04-30,-5.4,-1.0,69.14089,27.26567,Inari Kaamanen
2021-04-03,-6.4,3.1,68.84928,28.29911,Inari Nellim
2021-04-04,-0.3,4.5,68.84928,28.29911,Inari Nellim
2021-04-05,0.5,2.8,68.84928,28.29911,Inari Nellim
2021-04-06,-0.7,1.9,68.84928,28.29911,Inari Nellim
2021-04-07,-3.8,3.0,68.84928,28.29911,Inari Nellim
2021-04-08,-8.4,1.2,68.84928,28.29911,Inari Nellim
2021-04-09,-11.2,2.2,68.84928,28.29911,Inari Nellim
2021-04-10,-4.3,3.1,68.84928,28.29911,Inari Nellim
2021-04-11,-4.2,3.5,68.84928,28.29911,Inari Nellim
2021-04-12,-7.0,2.3,68.84928,28.29911,Inari Nellim
2021-04-13,-8.6,1.4,68.84928,28.29911,Inari Nellim
2021-04-14,-5.1,2.8,68.84928,28.29911,Inari Nellim
2021-04-15,-5.9,6.7,68.84928,28.29911,Inari Nellim
2021-04-16,1.8,8.7,68.84928,28.29911,Inari Nellim
2021-04-17,-2.0,7.4,68.84928,28.29911,Inari Nellim
2021-04-18,-2.7,11.6,68.84928,28.29911,Inari Nellim
2021-04-19,-1.4,13.4,68.84928,28.29911,Inari Nellim
2021-04-20,0.5,12.8,68.84928,28.29911,Inari Nellim
2021-04-21,-2.3,10.8,68.84928,28.29911,Inari Nellim
2021-04-22,-3.1,2.1,68.84928,28.29911,Inari Nellim
2021-04-23,-3.7,3.2,68.84928,28.29911,Inari Nellim
2021-04-24,-1.5,0.7,68.84928,28.29911,Inari Nellim
2021-04-25,-8.9,0.9,68.84928,28.29911,Inari Nellim
2021-04-26,-10.8,3.4,68.84928,28.29911,Inari Nellim
2021-04-27,-5.8,1.6,68.84928,28.29911,Inari Nellim
2021-04-28,-7.8,-0.3,68.84928,28.29911,Inari Nellim
2021-04-29,-9.5,1.6,68.84928,28.29911,Inari Nellim
2021-04-30,-5.0,-1.8,68.84928,28.29911,Inari Nellim
2021-04-03,-9.2,2.8,69.5825,28.89409,Inari Kirakkajärvi
2021-04-04,-0.7,3.9,69.5825,28.89409,Inari Kirakkajärvi
2021-04-05,0.4,2.9,69.5825,28.89409,Inari Kirakkajärvi
2021-04-06,-0.7,2.7,69.5825,28.89409,Inari Kirakkajärvi
2021-04-07,-4.9,3.5,69.5825,28.89409,Inari Kirakkajärvi
2021-04-08,-9.2,1.8,69.5825,28.89409,Inari Kirakkajärvi
2021-04-09,-10.3,-0.5,69.5825,28.89409,Inari Kirakkajärvi
2021-04-10,-9.2,0.5,69.5825,28.89409,Inari Kirakkajärvi
2021-04-11,-8.2,2.7,69.5825,28.89409,Inari Kirakkajärvi
2021-04-12,-9.6,2.3,69.5825,28.89409,Inari Kirakkajärvi
2021-04-13,-10.3,1.1,69.5825,28.89409,Inari Kirakkajärvi
2021-04-14,-7.6,2.2,69.5825,28.89409,Inari Kirakkajärvi
2021-04-15,-6.1,3.1,69.5825,28.89409,Inari Kirakkajärvi
2021-04-16,2.0,7.9,69.5825,28.89409,Inari Kirakkajärvi
2021-04-17,-3.4,7.3,69.5825,28.89409,Inari Kirakkajärvi
2021-04-18,-4.9,9.4,69.5825,28.89409,Inari Kirakkajärvi
2021-04-19,-4.3,10.8,69.5825,28.89409,Inari Kirakkajärvi
2021-04-20,-2.9,12.4,69.5825,28.89409,Inari Kirakkajärvi
2021-04-21,-1.3,10.8,69.5825,28.89409,Inari Kirakkajärvi
2021-04-22,-1.2,2.6,69.5825,28.89409,Inari Kirakkajärvi
2021-04-23,-3.2,3.6,69.5825,28.89409,Inari Kirakkajärvi
2021-04-24,-3.0,0.2,69.5825,28.89409,Inari Kirakkajärvi
2021-04-25,-9.5,1.3,69.5825,28.89409,Inari Kirakkajärvi
2021-04-26,-10.6,3.7,69.5825,28.89409,Inari Kirakkajärvi
2021-04-27,-5.2,3.3,69.5825,28.89409,Inari Kirakkajärvi
2021-04-28,-6.4,-0.6,69.5825,28.89409,Inari Kirakkajärvi
2021-04-29,-7.6,0.6,69.5825,28.89409,Inari Kirakkajärvi
2021-04-30,-5.0,-0.2,69.5825,28.89409,Inari Kirakkajärvi
2021-04-03,,,60.4846,25.08207,Järvenpää Sorto
2021-04-04,,,60.4846,25.08207,Järvenpää Sorto
2021-04-05,,,60.4846,25.08207,Järvenpää Sorto
2021-04-06,,,60.4846,25.08207,Järvenpää Sorto
2021-04-07,,,60.4846,25.08207,Järvenpää Sorto
2021-04-08,,,60.4846,25.08207,Järvenpää Sorto
2021-04-09,,,60.4846,25.08207,Järvenpää Sorto
2021-04-10,,,60.4846,25.08207,Järvenpää Sorto
2021-04-11,,,60.4846,25.08207,Järvenpää Sorto
2021-04-12,,,60.4846,25.08207,Järvenpää Sorto
2021-04-13,,,60.4846,25.08207,Järvenpää Sorto
2021-04-14,,,60.4846,25.08207,Järvenpää Sorto
2021-04-15,,,60.4846,25.08207,Järvenpää Sorto
2021-04-16,,,60.4846,25.08207,Järvenpää Sorto
2021-04-17,,,60.4846,25.08207,Järvenpää Sorto
2021-04-18,,,60.4846,25.08207,Järvenpää Sorto
2021-04-19,,,60.4846,25.08207,Järvenpää Sorto
2021-04-20,,,60.4846,25.08207,Järvenpää Sorto
2021-04-21,,,60.4846,25.08207,Järvenpää Sorto
2021-04-22,,,60.4846,25.08207,Järvenpää Sorto
2021-04-23,,,60.4846,25.08207,Järvenpää Sorto
2021-04-24,,,60.4846,25.08207,Järvenpää Sorto
2021-04-25,,,60.4846,25.08207,Järvenpää Sorto
2021-04-26,,,60.4846,25.08207,Järvenpää Sorto
2021-04-27,,,60.4846,25.08207,Järvenpää Sorto
2021-04-28,,,60.4846,25.08207,Järvenpää Sorto
2021-04-29,,,60.4846,25.08207,Järvenpää Sorto
2021-04-30,,,60.4846,25.08207,Järvenpää Sorto
2021-04-03,-2.3,5.6,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-04,-1.9,10.9,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-05,-0.9,3.7,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-06,-1.3,4.1,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-07,-0.2,5.3,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-08,-4.2,5.7,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-09,-2.8,3.1,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-10,-0.3,4.4,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-11,-0.8,9.7,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-12,4.0,15.1,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-13,-1.3,9.1,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-14,-3.6,7.7,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-15,-4.8,10.1,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-16,-4.1,12.7,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-17,-1.4,15.9,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-18,-2.4,16.0,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-19,-3.2,14.5,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-20,-4.2,12.9,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-21,-3.9,12.8,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-22,-2.3,11.0,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-23,-1.8,3.3,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-24,-0.2,4.8,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-25,0.3,4.8,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-26,0.7,3.7,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-27,-0.2,4.6,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-28,-3.4,6.1,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-29,-3.8,8.9,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-30,-5.6,9.0,60.62773,25.19342,Mäntsälä Hirvihaara
2021-04-03,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-04,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-05,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-06,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-07,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-08,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-09,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-10,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-11,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-12,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-13,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-14,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-15,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-16,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-17,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-18,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-19,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-20,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-21,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-22,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-23,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-24,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-25,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-26,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-27,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-28,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-29,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-30,,,60.21935,25.17268,Helsinki Vuosaari Käärmeniementie
2021-04-03,-0.9,5.4,60.97465,25.6202,Lahti Sopenkorpi
2021-04-04,-1.1,10.3,60.97465,25.6202,Lahti Sopenkorpi
2021-04-05,-0.8,4.5,60.97465,25.6202,Lahti Sopenkorpi
2021-04-06,-1.4,4.4,60.97465,25.6202,Lahti Sopenkorpi
2021-04-07,0.4,5.2,60.97465,25.6202,Lahti Sopenkorpi
2021-04-08,-3.4,5.7,60.97465,25.6202,Lahti Sopenkorpi
2021-04-09,-4.1,3.3,60.97465,25.6202,Lahti Sopenkorpi
2021-04-10,-0.2,4.1,60.97465,25.6202,Lahti Sopenkorpi
2021-04-11,-0.1,10.0,60.97465,25.6202,Lahti Sopenkorpi
2021-04-12,3.4,14.7,60.97465,25.6202,Lahti Sopenkorpi
2021-04-13,1.5,9.0,60.97465,25.6202,Lahti Sopenkorpi
2021-04-14,-1.8,7.4,60.97465,25.6202,Lahti Sopenkorpi
2021-04-15,-0.4,10.1,60.97465,25.6202,Lahti Sopenkorpi
2021-04-16,1.4,12.7,60.97465,25.6202,Lahti Sopenkorpi
2021-04-17,3.7,15.2,60.97465,25.6202,Lahti Sopenkorpi
2021-04-18,3.2,16.1,60.97465,25.6202,Lahti Sopenkorpi
2021-04-19,3.4,14.2,60.97465,25.6202,Lahti Sopenkorpi
2021-04-20,2.2,12.6,60.97465,25.6202,Lahti Sopenkorpi
2021-04-21,1.0,12.9,60.97465,25.6202,Lahti Sopenkorpi
2021-04-22,0.5,10.8,60.97465,25.6202,Lahti Sopenkorpi
2021-04-23,0.4,6.1,60.97465,25.6202,Lahti Sopenkorpi
2021-04-24,-0.1,4.8,60.97465,25.6202,Lahti Sopenkorpi
2021-04-25,0.9,4.2,60.97465,25.6202,Lahti Sopenkorpi
2021-04-26,1.1,3.4,60.97465,25.6202,Lahti Sopenkorpi
2021-04-27,1.0,3.8,60.97465,25.6202,Lahti Sopenkorpi
2021-04-28,-0.8,6.4,60.97465,25.6202,Lahti Sopenkorpi
2021-04-29,-2.7,7.4,60.97465,25.6202,Lahti Sopenkorpi
2021-04-30,-2.7,8.6,60.97465,25.6202,Lahti Sopenkorpi
2021-04-03,1.7,5.0,60.10121,25.19439,Sipoo Itätoukki
2021-04-04,1.6,4.0,60.10121,25.19439,Sipoo Itätoukki
2021-04-05,0.7,3.1,60.10121,25.19439,Sipoo Itätoukki
2021-04-06,0.4,3.1,60.10121,25.19439,Sipoo Itätoukki
2021-04-07,1.5,4.8,60.10121,25.19439,Sipoo Itätoukki
2021-04-08,1.3,5.3,60.10121,25.19439,Sipoo Itätoukki
2021-04-09,1.4,3.3,60.10121,25.19439,Sipoo Itätoukki
2021-04-10,2.5,3.6,60.10121,25.19439,Sipoo Itätoukki
2021-04-11,2.5,5.6,60.10121,25.19439,Sipoo Itätoukki
2021-04-12,3.3,8.9,60.10121,25.19439,Sipoo Itätoukki
2021-04-13,2.8,3.9,60.10121,25.19439,Sipoo Itätoukki
2021-04-14,0.9,4.3,60.10121,25.19439,Sipoo Itätoukki
2021-04-15,2.0,5.9,60.10121,25.19439,Sipoo Itätoukki
2021-04-16,3.1,7.0,60.10121,25.19439,Sipoo Itätoukki
2021-04-17,4.0,8.4,60.10121,25.19439,Sipoo Itätoukki
2021-04-18,4.7,8.6,60.10121,25.19439,Sipoo Itätoukki
2021-04-19,4.4,7.0,60.10121,25.19439,Sipoo Itätoukki
2021-04-20,3.2,6.9,60.10121,25.19439,Sipoo Itätoukki
2021-04-21,3.3,6.5,60.10121,25.19439,Sipoo Itätoukki
2021-04-22,2.7,7.2,60.10121,25.19439,Sipoo Itätoukki
2021-04-23,1.4,4.1,60.10121,25.19439,Sipoo Itätoukki
2021-04-24,1.6,3.3,60.10121,25.19439,Sipoo Itätoukki
2021-04-25,1.4,5.7,60.10121,25.19439,Sipoo Itätoukki
2021-04-26,1.6,4.6,60.10121,25.19439,Sipoo Itätoukki
2021-04-27,2.4,5.1,60.10121,25.19439,Sipoo Itätoukki
2021-04-28,1.0,4.3,60.10121,25.19439,Sipoo Itätoukki
2021-04-29,2.3,5.5,60.10121,25.19439,Sipoo Itätoukki
2021-04-30,2.9,7.2,60.10121,25.19439,Sipoo Itätoukki
2021-04-03,1.1,3.3,61.13663,21.51533,Rauma Pyynpää
2021-04-04,2.9,9.0,61.13663,21.51533,Rauma Pyynpää
2021-04-05,0.1,6.0,61.13663,21.51533,Rauma Pyynpää
2021-04-06,-0.5,2.4,61.13663,21.51533,Rauma Pyynpää
2021-04-07,-2.6,4.1,61.13663,21.51533,Rauma Pyynpää
2021-04-08,-2.9,3.1,61.13663,21.51533,Rauma Pyynpää
2021-04-09,0.6,6.0,61.13663,21.51533,Rauma Pyynpää
2021-04-10,0.4,6.1,61.13663,21.51533,Rauma Pyynpää
2021-04-11,-2.1,7.6,61.13663,21.51533,Rauma Pyynpää
2021-04-12,2.4,12.9,61.13663,21.51533,Rauma Pyynpää
2021-04-13,0.9,7.4,61.13663,21.51533,Rauma Pyynpää
2021-04-14,-2.5,4.3,61.13663,21.51533,Rauma Pyynpää
2021-04-15,-4.6,7.5,61.13663,21.51533,Rauma Pyynpää
2021-04-16,-0.5,13.8,61.13663,21.51533,Rauma Pyynpää
2021-04-17,2.0,17.2,61.13663,21.51533,Rauma Pyynpää
2021-04-18,1.7,17.4,61.13663,21.51533,Rauma Pyynpää
2021-04-19,-0.2,15.9,61.13663,21.51533,Rauma Pyynpää
2021-04-20,-0.3,13.4,61.13663,21.51533,Rauma Pyynpää
2021-04-21,-2.0,13.1,61.13663,21.51533,Rauma Pyynpää
2021-04-22,0.3,10.2,61.13663,21.51533,Rauma Pyynpää
2021-04-23,0.4,2.6,61.13663,21.51533,Rauma Pyynpää
2021-04-24,0.7,2.0,61.13663,21.51533,Rauma Pyynpää
2021-04-25,0.3,4.5,61.13663,21.51533,Rauma Pyynpää
2021-04-26,0.9,5.0,61.13663,21.51533,Rauma Pyynpää
2021-04-27,0.6,6.0,61.13663,21.51533,Rauma Pyynpää
2021-04-28,-1.9,5.5,61.13663,21.51533,Rauma Pyynpää
2021-04-29,-2.9,5.3,61.13663,21.51533,Rauma Pyynpää
2021-04-30,-4.3,5.5,61.13663,21.51533,Rauma Pyynpää
2021-04-03,-6.9,2.8,67.95829,23.68449,Muonio kirkonkylä
2021-04-04,-2.2,5.8,67.95829,23.68449,Muonio kirkonkylä
2021-04-05,-0.1,1.6,67.95829,23.68449,Muonio kirkonkylä
2021-04-06,-2.5,-0.1,67.95829,23.68449,Muonio kirkonkylä
2021-04-07,-14.3,2.1,67.95829,23.68449,Muonio kirkonkylä
2021-04-08,-17.0,1.7,67.95829,23.68449,Muonio kirkonkylä
2021-04-09,-20.4,1.4,67.95829,23.68449,Muonio kirkonkylä
2021-04-10,-12.5,0.9,67.95829,23.68449,Muonio kirkonkylä
2021-04-11,-8.4,3.7,67.95829,23.68449,Muonio kirkonkylä
2021-04-12,-7.1,3.4,67.95829,23.68449,Muonio kirkonkylä
2021-04-13,-8.6,1.5,67.95829,23.68449,Muonio kirkonkylä
2021-04-14,-9.3,2.3,67.95829,23.68449,Muonio kirkonkylä
2021-04-15,-2.4,7.6,67.95829,23.68449,Muonio kirkonkylä
2021-04-16,-5.1,8.9,67.95829,23.68449,Muonio kirkonkylä
2021-04-17,-6.1,10.4,67.95829,23.68449,Muonio kirkonkylä
2021-04-18,-6.4,10.4,67.95829,23.68449,Muonio kirkonkylä
2021-04-19,-0.4,12.2,67.95829,23.68449,Muonio kirkonkylä
2021-04-20,1.3,11.4,67.95829,23.68449,Muonio kirkonkylä
2021-04-21,1.3,9.1,67.95829,23.68449,Muonio kirkonkylä
2021-04-22,-2.8,1.4,67.95829,23.68449,Muonio kirkonkylä
2021-04-23,-7.4,3.0,67.95829,23.68449,Muonio kirkonkylä
2021-04-24,-2.3,-0.7,67.95829,23.68449,Muonio kirkonkylä
2021-04-25,-9.3,1.8,67.95829,23.68449,Muonio kirkonkylä
2021-04-26,-13.1,3.3,67.95829,23.68449,Muonio kirkonkylä
2021-04-27,-8.0,1.8,67.95829,23.68449,Muonio kirkonkylä
2021-04-28,-11.4,1.1,67.95829,23.68449,Muonio kirkonkylä
2021-04-29,-10.7,1.8,67.95829,23.68449,Muonio kirkonkylä
2021-04-30,-7.0,-0.4,67.95829,23.68449,Muonio kirkonkylä
2021-04-03,-2.2,6.4,60.48595,26.59209,Pyhtää lentokenttä
2021-04-04,-1.5,6.8,60.48595,26.59209,Pyhtää lentokenttä
2021-04-05,0.0,3.5,60.48595,26.59209,Pyhtää lentokenttä
2021-04-06,-0.3,4.0,60.48595,26.59209,Pyhtää lentokenttä
2021-04-07,-0.4,5.0,60.48595,26.59209,Pyhtää lentokenttä
2021-04-08,-1.6,7.2,60.48595,26.59209,Pyhtää lentokenttä
2021-04-09,-3.8,3.7,60.48595,26.59209,Pyhtää lentokenttä
2021-04-10,1.9,5.8,60.48595,26.59209,Pyhtää lentokenttä
2021-04-11,1.6,8.7,60.48595,26.59209,Pyhtää lentokenttä
2021-04-12,4.2,13.3,60.48595,26.59209,Pyhtää lentokenttä
2021-04-13,3.2,7.0,60.48595,26.59209,Pyhtää lentokenttä
2021-04-14,-2.0,9.4,60.48595,26.59209,Pyhtää lentokenttä
2021-04-15,-2.0,10.7,60.48595,26.59209,Pyhtää lentokenttä
2021-04-16,0.2,13.6,60.48595,26.59209,Pyhtää lentokenttä
2021-04-17,1.5,15.9,60.48595,26.59209,Pyhtää lentokenttä
2021-04-18,0.9,15.7,60.48595,26.59209,Pyhtää lentokenttä
2021-04-19,0.6,13.1,60.48595,26.59209,Pyhtää lentokenttä
2021-04-20,-1.8,12.2,60.48595,26.59209,Pyhtää lentokenttä
2021-04-21,-1.7,10.5,60.48595,26.59209,Pyhtää lentokenttä
2021-04-22,-2.6,10.6,60.48595,26.59209,Pyhtää lentokenttä
2021-04-23,1.5,5.6,60.48595,26.59209,Pyhtää lentokenttä
2021-04-24,-1.4,4.3,60.48595,26.59209,Pyhtää lentokenttä
2021-04-25,0.9,5.7,60.48595,26.59209,Pyhtää lentokenttä
2021-04-26,2.1,5.3,60.48595,26.59209,Pyhtää lentokenttä
2021-04-27,0.8,4.0,60.48595,26.59209,Pyhtää lentokenttä
2021-04-28,-1.6,6.2,60.48595,26.59209,Pyhtää lentokenttä
2021-04-29,-3.5,7.5,60.48595,26.59209,Pyhtää lentokenttä
2021-04-30,-5.0,9.4,60.48595,26.59209,Pyhtää lentokenttä
2021-04-03,-7.5,2.5,65.99763,29.22268,Kuusamo Välikangas
2021-04-04,-2.8,3.1,65.99763,29.22268,Kuusamo Välikangas
2021-04-05,-1.4,2.0,65.99763,29.22268,Kuusamo Välikangas
2021-04-06,-2.4,0.0,65.99763,29.22268,Kuusamo Välikangas
2021-04-07,-1.7,2.4,65.99763,29.22268,Kuusamo Välikangas
2021-04-08,-6.2,2.7,65.99763,29.22268,Kuusamo Välikangas
2021-04-09,-10.5,2.1,65.99763,29.22268,Kuusamo Välikangas
2021-04-10,-5.1,1.7,65.99763,29.22268,Kuusamo Välikangas
2021-04-11,-4.6,2.6,65.99763,29.22268,Kuusamo Välikangas
2021-04-12,-4.9,3.3,65.99763,29.22268,Kuusamo Välikangas
2021-04-13,-0.6,2.7,65.99763,29.22268,Kuusamo Välikangas
2021-04-14,-4.9,3.3,65.99763,29.22268,Kuusamo Välikangas
2021-04-15,-8.3,6.0,65.99763,29.22268,Kuusamo Välikangas
2021-04-16,-4.8,9.0,65.99763,29.22268,Kuusamo Välikangas
2021-04-17,-5.5,10.3,65.99763,29.22268,Kuusamo Välikangas
2021-04-18,-5.5,11.1,65.99763,29.22268,Kuusamo Välikangas
2021-04-19,-4.1,11.2,65.99763,29.22268,Kuusamo Välikangas
2021-04-20,-3.2,9.9,65.99763,29.22268,Kuusamo Välikangas
2021-04-21,-3.8,9.0,65.99763,29.22268,Kuusamo Välikangas
2021-04-22,-1.9,5.2,65.99763,29.22268,Kuusamo Välikangas
2021-04-23,-2.3,2.7,65.99763,29.22268,Kuusamo Välikangas
2021-04-24,-1.4,2.4,65.99763,29.22268,Kuusamo Välikangas
2021-04-25,-1.0,1.3,65.99763,29.22268,Kuusamo Välikangas
2021-04-26,-3.1,2.1,65.99763,29.22268,Kuusamo Välikangas
2021-04-27,-3.4,2.3,65.99763,29.22268,Kuusamo Välikangas
2021-04-28,-6.8,2.6,65.99763,29.22268,Kuusamo Välikangas
2021-04-29,-8.1,2.4,65.99763,29.22268,Kuusamo Välikangas
2021-04-30,-5.0,1.1,65.99763,29.22268,Kuusamo Välikangas
2021-04-03,-3.7,4.5,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-04,-1.6,4.1,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-05,-1.5,3.7,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-06,-2.4,1.3,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-07,-0.8,1.6,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-08,-4.5,3.8,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-09,-5.1,1.8,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-10,-1.2,4.3,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-11,-1.5,6.0,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-12,-3.2,9.0,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-13,1.8,6.4,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-14,-4.5,4.5,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-15,-5.9,-0.5,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-16,,,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-17,,,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-18,,,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-19,3.1,13.1,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-20,-3.9,10.4,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-21,-0.3,10.5,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-22,0.3,7.4,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-23,0.3,2.8,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-24,0.0,5.0,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-25,-0.1,2.3,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-26,-0.4,2.1,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-27,-4.3,3.4,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-28,-4.5,2.9,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-29,-5.1,2.8,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-30,-3.5,4.6,63.99618,28.05972,Sotkamo Tuhkakylä
2021-04-03,-6.3,4.5,66.15344,24.9901,Tervola Loue
2021-04-04,-2.5,4.0,66.15344,24.9901,Tervola Loue
2021-04-05,-0.4,3.4,66.15344,24.9901,Tervola Loue
2021-04-06,-1.3,1.7,66.15344,24.9901,Tervola Loue
2021-04-07,-5.3,4.1,66.15344,24.9901,Tervola Loue
2021-04-08,-8.6,3.9,66.15344,24.9901,Tervola Loue
2021-04-09,-10.9,2.5,66.15344,24.9901,Tervola Loue
2021-04-10,-3.9,0.6,66.15344,24.9901,Tervola Loue
2021-04-11,-5.3,5.2,66.15344,24.9901,Tervola Loue
2021-04-12,-7.2,3.7,66.15344,24.9901,Tervola Loue
2021-04-13,0.0,1.5,66.15344,24.9901,Tervola Loue
2021-04-14,-5.6,5.5,66.15344,24.9901,Tervola Loue
2021-04-15,-5.7,6.8,66.15344,24.9901,Tervola Loue
2021-04-16,-5.9,10.5,66.15344,24.9901,Tervola Loue
2021-04-17,-5.3,9.6,66.15344,24.9901,Tervola Loue
2021-04-18,-4.0,12.5,66.15344,24.9901,Tervola Loue
2021-04-19,-4.6,12.1,66.15344,24.9901,Tervola Loue
2021-04-20,-4.3,12.8,66.15344,24.9901,Tervola Loue
2021-04-21,-1.6,11.6,66.15344,24.9901,Tervola Loue
2021-04-22,-1.9,8.3,66.15344,24.9901,Tervola Loue
2021-04-23,-0.3,2.9,66.15344,24.9901,Tervola Loue
2021-04-24,-0.8,1.6,66.15344,24.9901,Tervola Loue
2021-04-25,-0.1,3.0,66.15344,24.9901,Tervola Loue
2021-04-26,-2.1,4.9,66.15344,24.9901,Tervola Loue
2021-04-27,-2.8,3.8,66.15344,24.9901,Tervola Loue
2021-04-28,-4.2,4.5,66.15344,24.9901,Tervola Loue
2021-04-29,-2.5,3.5,66.15344,24.9901,Tervola Loue
2021-04-30,-5.3,2.9,66.15344,24.9901,Tervola Loue
2021-04-03,-1.4,4.0,64.21678,27.75194,Kajaani Petäisenniska
2021-04-04,-1.2,4.6,64.21678,27.75194,Kajaani Petäisenniska
2021-04-05,-0.9,4.3,64.21678,27.75194,Kajaani Petäisenniska
2021-04-06,-1.7,1.1,64.21678,27.75194,Kajaani Petäisenniska
2021-04-07,-1.1,2.1,64.21678,27.75194,Kajaani Petäisenniska
2021-04-08,-4.0,3.2,64.21678,27.75194,Kajaani Petäisenniska
2021-04-09,-5.0,2.5,64.21678,27.75194,Kajaani Petäisenniska
2021-04-10,-1.2,5.2,64.21678,27.75194,Kajaani Petäisenniska
2021-04-11,-1.4,6.9,64.21678,27.75194,Kajaani Petäisenniska
2021-04-12,-2.7,6.8,64.21678,27.75194,Kajaani Petäisenniska
2021-04-13,1.6,6.5,64.21678,27.75194,Kajaani Petäisenniska
2021-04-14,-1.7,4.4,64.21678,27.75194,Kajaani Petäisenniska
2021-04-15,-3.4,6.9,64.21678,27.75194,Kajaani Petäisenniska
2021-04-16,-3.7,10.0,64.21678,27.75194,Kajaani Petäisenniska
2021-04-17,-3.3,11.4,64.21678,27.75194,Kajaani Petäisenniska
2021-04-18,-2.8,12.9,64.21678,27.75194,Kajaani Petäisenniska
2021-04-19,-1.6,13.9,64.21678,27.75194,Kajaani Petäisenniska
2021-04-20,-1.9,11.2,64.21678,27.75194,Kajaani Petäisenniska
2021-04-21,-2.6,11.0,64.21678,27.75194,Kajaani Petäisenniska
2021-04-22,0.5,9.1,64.21678,27.75194,Kajaani Petäisenniska
2021-04-23,0.3,3.1,64.21678,27.75194,Kajaani Petäisenniska
2021-04-24,0.6,5.0,64.21678,27.75194,Kajaani Petäisenniska
2021-04-25,0.6,3.4,64.21678,27.75194,Kajaani Petäisenniska
2021-04-26,0.4,2.3,64.21678,27.75194,Kajaani Petäisenniska
2021-04-27,-1.5,2.8,64.21678,27.75194,Kajaani Petäisenniska
2021-04-28,-2.9,2.7,64.21678,27.75194,Kajaani Petäisenniska
2021-04-29,-3.3,2.5,64.21678,27.75194,Kajaani Petäisenniska
2021-04-30,-2.8,3.8,64.21678,27.75194,Kajaani Petäisenniska
2021-04-03,-8.5,2.4,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-04,-1.3,2.6,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-05,1.2,3.0,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-06,-1.0,1.6,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-07,-8.3,3.7,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-08,-14.1,-0.2,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-09,-16.9,-2.0,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-10,-11.9,0.8,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-11,-10.4,2.6,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-12,-10.2,1.8,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-13,-13.6,0.0,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-14,-9.2,2.2,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-15,-5.6,4.6,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-16,2.7,6.8,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-17,-3.9,7.3,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-18,-5.8,6.6,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-19,-5.1,7.2,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-20,-3.7,9.6,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-21,-0.7,9.3,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-22,-3.1,2.3,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-23,-5.3,3.1,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-24,-3.6,0.8,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-25,-5.8,0.9,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-26,-6.2,3.2,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-27,-4.4,1.9,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-28,-5.3,-1.0,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-29,-5.3,0.9,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-30,-4.3,-1.0,69.757,27.012,Utsjoki Kevo Kevojärvi
2021-04-03,-7.6,2.0,69.04851,27.75679,Inari Seitalaassa
2021-04-04,-2.3,2.6,69.04851,27.75679,Inari Seitalaassa
2021-04-05,0.2,2.3,69.04851,27.75679,Inari Seitalaassa
2021-04-06,-1.0,0.5,69.04851,27.75679,Inari Seitalaassa
2021-04-07,-4.0,2.0,69.04851,27.75679,Inari Seitalaassa
2021-04-08,-8.7,2.3,69.04851,27.75679,Inari Seitalaassa
2021-04-09,-11.8,0.4,69.04851,27.75679,Inari Seitalaassa
2021-04-10,-15.9,-0.7,69.04851,27.75679,Inari Seitalaassa
2021-04-11,-11.2,2.6,69.04851,27.75679,Inari Seitalaassa
2021-04-12,-9.8,1.4,69.04851,27.75679,Inari Seitalaassa
2021-04-13,-12.3,1.4,69.04851,27.75679,Inari Seitalaassa
2021-04-14,-10.7,1.1,69.04851,27.75679,Inari Seitalaassa
2021-04-15,-7.8,4.7,69.04851,27.75679,Inari Seitalaassa
2021-04-16,-0.6,5.4,69.04851,27.75679,Inari Seitalaassa
2021-04-17,-3.2,7.6,69.04851,27.75679,Inari Seitalaassa
2021-04-18,-4.9,8.7,69.04851,27.75679,Inari Seitalaassa
2021-04-19,-2.7,7.4,69.04851,27.75679,Inari Seitalaassa
2021-04-20,-0.7,5.3,69.04851,27.75679,Inari Seitalaassa
2021-04-21,0.3,5.4,69.04851,27.75679,Inari Seitalaassa
2021-04-22,-2.8,1.1,69.04851,27.75679,Inari Seitalaassa
2021-04-23,-4.3,3.5,69.04851,27.75679,Inari Seitalaassa
2021-04-24,-2.0,-0.7,69.04851,27.75679,Inari Seitalaassa
2021-04-25,-6.3,0.3,69.04851,27.75679,Inari Seitalaassa
2021-04-26,-6.9,3.7,69.04851,27.75679,Inari Seitalaassa
2021-04-27,-5.5,1.5,69.04851,27.75679,Inari Seitalaassa
2021-04-28,-7.1,-1.9,69.04851,27.75679,Inari Seitalaassa
2021-04-29,-7.5,0.4,69.04851,27.75679,Inari Seitalaassa
2021-04-30,-5.2,-2.8,69.04851,27.75679,Inari Seitalaassa
2021-04-03,-4.9,3.5,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-04,-1.3,3.2,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-05,-1.4,1.9,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-06,-2.2,0.7,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-07,-3.0,3.0,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-08,-5.0,2.8,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-09,-6.9,1.6,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-10,-2.8,0.2,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-11,-5.6,5.8,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-12,-3.5,3.8,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-13,-0.9,0.9,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-14,-4.1,4.6,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-15,-4.3,7.4,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-16,-1.8,9.7,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-17,-0.5,11.1,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-18,1.0,11.6,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-19,1.4,12.1,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-20,2.5,12.1,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-21,0.2,9.3,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-22,-0.2,7.0,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-23,-1.3,2.9,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-24,-2.1,0.4,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-25,-0.8,1.7,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-26,-3.2,3.0,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-27,-2.1,3.0,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-28,-4.4,1.9,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-29,-3.7,2.5,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-30,-5.8,1.2,66.57283,25.84865,Rovaniemi lentoasema AWOS
2021-04-03,-2.0,4.4,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-04,-0.5,8.6,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-05,-1.5,4.5,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-06,-1.8,2.7,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-07,0.0,2.9,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-08,-3.7,3.2,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-09,-6.2,2.0,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-10,-0.9,5.2,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-11,-1.2,7.9,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-12,-1.1,11.8,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-13,1.7,8.1,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-14,-3.9,6.1,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-15,-5.3,9.9,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-16,-3.2,11.3,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-17,-3.1,13.2,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-18,-3.2,15.2,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-19,-3.1,14.0,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-20,-3.9,11.9,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-21,-4.2,11.9,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-22,0.7,10.8,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-23,-0.1,5.1,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-24,0.3,4.0,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-25,0.9,2.8,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-26,0.8,3.5,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-27,-1.8,3.5,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-28,-3.4,5.2,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-29,-5.4,6.6,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-30,-3.7,6.4,62.39332,25.68862,Jyväskylä lentoasema AWOS
2021-04-03,-0.2,5.0,61.52242,28.18491,Puumala kirkonkylä
2021-04-04,-0.9,7.9,61.52242,28.18491,Puumala kirkonkylä
2021-04-05,-0.3,3.1,61.52242,28.18491,Puumala kirkonkylä
2021-04-06,-1.2,1.9,61.52242,28.18491,Puumala kirkonkylä
2021-04-07,-2.5,4.8,61.52242,28.18491,Puumala kirkonkylä
2021-04-08,-4.3,4.9,61.52242,28.18491,Puumala kirkonkylä
2021-04-09,-3.2,2.7,61.52242,28.18491,Puumala kirkonkylä
2021-04-10,0.6,5.0,61.52242,28.18491,Puumala kirkonkylä
2021-04-11,0.3,9.0,61.52242,28.18491,Puumala kirkonkylä
2021-04-12,1.8,15.1,61.52242,28.18491,Puumala kirkonkylä
2021-04-13,3.3,8.1,61.52242,28.18491,Puumala kirkonkylä
2021-04-14,-2.3,6.7,61.52242,28.18491,Puumala kirkonkylä
2021-04-15,-3.0,9.0,61.52242,28.18491,Puumala kirkonkylä
2021-04-16,-1.4,11.5,61.52242,28.18491,Puumala kirkonkylä
2021-04-17,1.1,12.5,61.52242,28.18491,Puumala kirkonkylä
2021-04-18,-0.8,13.8,61.52242,28.18491,Puumala kirkonkylä
2021-04-19,-1.2,12.1,61.52242,28.18491,Puumala kirkonkylä
2021-04-20,-1.3,11.7,61.52242,28.18491,Puumala kirkonkylä
2021-04-21,1.5,10.3,61.52242,28.18491,Puumala kirkonkylä
2021-04-22,1.9,11.9,61.52242,28.18491,Puumala kirkonkylä
2021-04-23,0.4,7.8,61.52242,28.18491,Puumala kirkonkylä
2021-04-24,0.4,6.7,61.52242,28.18491,Puumala kirkonkylä
2021-04-25,0.6,3.4,61.52242,28.18491,Puumala kirkonkylä
2021-04-26,0.6,4.2,61.52242,28.18491,Puumala kirkonkylä
2021-04-27,0.3,3.7,61.52242,28.18491,Puumala kirkonkylä
2021-04-28,-1.9,3.7,61.52242,28.18491,Puumala kirkonkylä
2021-04-29,-2.5,6.1,61.52242,28.18491,Puumala kirkonkylä
2021-04-30,-2.6,8.8,61.52242,28.18491,Puumala kirkonkylä
2021-04-03,0.7,7.4,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-04,0.9,5.2,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-05,0.9,3.5,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-06,0.3,3.4,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-07,1.6,4.2,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-08,1.3,7.7,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-09,1.6,4.0,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-10,1.4,3.9,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-11,2.8,5.9,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-12,4.6,8.7,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-13,3.1,5.7,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-14,1.2,7.0,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-15,0.9,7.9,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-16,3.0,10.5,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-17,4.8,11.4,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-18,5.4,11.2,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-19,5.1,8.6,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-20,3.0,8.6,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-21,3.7,7.7,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-22,2.8,6.9,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-23,1.1,4.9,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-24,1.4,3.2,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-25,1.1,6.5,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-26,1.1,4.9,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-27,2.3,5.2,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-28,0.4,6.6,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-29,0.2,6.3,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-30,-0.2,8.9,60.20867,25.1959,Helsinki Vuosaari satama
2021-04-03,2.4,5.3,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-04,3.2,6.1,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-05,0.4,5.3,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-06,1.2,5.4,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-07,-0.6,5.1,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-08,-0.5,4.9,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-09,1.6,4.4,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-10,0.5,6.2,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-11,0.2,7.2,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-12,3.7,7.5,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-13,1.7,4.5,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-14,-0.9,6.1,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-15,-1.6,8.4,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-16,0.6,11.9,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-17,3.1,14.7,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-18,1.9,14.8,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-19,1.3,12.8,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-20,2.2,10.7,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-21,0.8,8.6,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-22,1.9,5.5,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-23,2.2,5.0,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-24,0.5,3.1,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-25,0.2,2.6,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-26,0.9,2.9,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-27,-1.1,6.3,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-28,-1.7,4.9,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-29,-0.6,5.8,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-30,-1.4,7.2,60.09136,19.9291,Maarianhamina Länsisatama
2021-04-03,2.4,4.7,60.11584,20.29765,Lumparland Långnäs satama
2021-04-04,2.9,7.5,60.11584,20.29765,Lumparland Långnäs satama
2021-04-05,0.5,6.0,60.11584,20.29765,Lumparland Långnäs satama
2021-04-06,0.1,6.4,60.11584,20.29765,Lumparland Långnäs satama
2021-04-07,0.3,4.6,60.11584,20.29765,Lumparland Långnäs satama
2021-04-08,0.0,5.7,60.11584,20.29765,Lumparland Långnäs satama
2021-04-09,1.0,5.1,60.11584,20.29765,Lumparland Långnäs satama
2021-04-10,0.3,7.9,60.11584,20.29765,Lumparland Långnäs satama
2021-04-11,1.2,7.3,60.11584,20.29765,Lumparland Långnäs satama
2021-04-12,4.1,7.1,60.11584,20.29765,Lumparland Långnäs satama
2021-04-13,0.7,5.9,60.11584,20.29765,Lumparland Långnäs satama
2021-04-14,-1.0,5.4,60.11584,20.29765,Lumparland Långnäs satama
2021-04-15,-0.4,7.3,60.11584,20.29765,Lumparland Långnäs satama
2021-04-16,2.6,9.8,60.11584,20.29765,Lumparland Långnäs satama
2021-04-17,3.1,12.6,60.11584,20.29765,Lumparland Långnäs satama
2021-04-18,2.6,12.9,60.11584,20.29765,Lumparland Långnäs satama
2021-04-19,1.9,13.2,60.11584,20.29765,Lumparland Långnäs satama
2021-04-20,2.5,12.5,60.11584,20.29765,Lumparland Långnäs satama
2021-04-21,1.8,10.2,60.11584,20.29765,Lumparland Långnäs satama
2021-04-22,1.8,6.8,60.11584,20.29765,Lumparland Långnäs satama
2021-04-23,2.0,4.1,60.11584,20.29765,Lumparland Långnäs satama
2021-04-24,1.5,2.9,60.11584,20.29765,Lumparland Långnäs satama
2021-04-25,0.6,2.9,60.11584,20.29765,Lumparland Långnäs satama
2021-04-26,0.8,3.1,60.11584,20.29765,Lumparland Långnäs satama
2021-04-27,-0.3,5.4,60.11584,20.29765,Lumparland Långnäs satama
2021-04-28,-1.2,7.0,60.11584,20.29765,Lumparland Långnäs satama
2021-04-29,-0.7,6.9,60.11584,20.29765,Lumparland Långnäs satama
2021-04-30,-1.8,7.1,60.11584,20.29765,Lumparland Långnäs satama
2021-04-03,-0.7,5.9,61.50124,23.76478,Tampere Tampella
2021-04-04,1.3,10.5,61.50124,23.76478,Tampere Tampella
2021-04-05,-0.9,4.1,61.50124,23.76478,Tampere Tampella
2021-04-06,-0.8,3.1,61.50124,23.76478,Tampere Tampella
2021-04-07,0.2,3.7,61.50124,23.76478,Tampere Tampella
2021-04-08,-1.5,5.8,61.50124,23.76478,Tampere Tampella
2021-04-09,-0.7,3.5,61.50124,23.76478,Tampere Tampella
2021-04-10,1.4,5.1,61.50124,23.76478,Tampere Tampella
2021-04-11,0.2,9.5,61.50124,23.76478,Tampere Tampella
2021-04-12,2.0,13.9,61.50124,23.76478,Tampere Tampella
2021-04-13,1.1,7.8,61.50124,23.76478,Tampere Tampella
2021-04-14,0.7,6.6,61.50124,23.76478,Tampere Tampella
2021-04-15,-0.8,10.2,61.50124,23.76478,Tampere Tampella
2021-04-16,-0.3,13.2,61.50124,23.76478,Tampere Tampella
2021-04-17,1.7,15.4,61.50124,23.76478,Tampere Tampella
2021-04-18,0.8,16.2,61.50124,23.76478,Tampere Tampella
2021-04-19,2.1,14.9,61.50124,23.76478,Tampere Tampella
2021-04-20,2.0,13.7,61.50124,23.76478,Tampere Tampella
2021-04-21,2.7,12.9,61.50124,23.76478,Tampere Tampella
2021-04-22,3.5,12.5,61.50124,23.76478,Tampere Tampella
2021-04-23,1.3,4.5,61.50124,23.76478,Tampere Tampella
2021-04-24,0.7,4.2,61.50124,23.76478,Tampere Tampella
2021-04-25,0.8,4.5,61.50124,23.76478,Tampere Tampella
2021-04-26,1.3,3.8,61.50124,23.76478,Tampere Tampella
2021-04-27,0.2,4.6,61.50124,23.76478,Tampere Tampella
2021-04-28,-0.8,5.2,61.50124,23.76478,Tampere Tampella
2021-04-29,-0.6,6.1,61.50124,23.76478,Tampere Tampella
2021-04-30,-0.1,7.7,61.50124,23.76478,Tampere Tampella
2021-04-03,-5.7,2.4,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-04,-0.2,4.7,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-05,-0.5,1.4,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-06,-2.7,-0.4,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-07,-12.5,1.4,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-08,-16.8,0.7,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-09,-20.3,0.6,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-10,-4.9,0.3,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-11,-5.0,3.3,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-12,-10.6,2.6,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-13,-11.7,1.0,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-14,-7.1,1.7,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-15,-1.6,7.3,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-16,-4.7,7.9,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-17,-3.9,9.8,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-18,-7.8,9.7,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-19,0.7,11.6,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-20,-0.2,10.7,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-21,0.6,9.1,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-22,-3.7,1.1,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-23,-9.7,2.1,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-24,-2.6,-1.3,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-25,-10.1,0.8,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-26,-12.9,2.3,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-27,-8.4,0.8,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-28,-11.4,-0.3,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-29,-10.9,0.7,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-30,-6.5,-2.6,67.99746,24.20955,Kittilä Lompolonvuoma
2021-04-03,-5.7,2.8,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-04,-2.9,3.1,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-05,-1.5,2.0,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-06,-2.3,0.1,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-07,-1.9,2.2,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-08,-6.5,2.5,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-09,-6.9,2.2,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-10,-4.3,1.3,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-11,-4.2,2.0,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-12,-3.4,3.7,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-13,-0.8,2.4,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-14,-3.0,2.5,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-15,-5.0,5.8,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-16,-2.9,8.3,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-17,-1.5,10.1,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-18,-1.9,10.9,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-19,2.2,12.1,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-20,4.2,10.7,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-21,2.5,8.8,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-22,-0.4,5.8,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-23,-1.7,2.4,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-24,-2.0,3.1,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-25,-1.7,0.9,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-26,-2.9,0.6,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-27,-2.8,2.0,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-28,-6.1,1.2,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-29,-6.3,1.1,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-30,-5.5,0.7,66.1716,29.13646,Kuusamo Ruka Talvijärvi
2021-04-03,-2.1,5.3,60.29128,24.56782,Espoo Nuuksio
2021-04-04,0.0,8.9,60.29128,24.56782,Espoo Nuuksio
2021-04-05,-1.4,3.0,60.29128,24.56782,Espoo Nuuksio
2021-04-06,-1.0,3.4,60.29128,24.56782,Espoo Nuuksio
2021-04-07,-0.6,5.4,60.29128,24.56782,Espoo Nuuksio
2021-04-08,-3.2,7.0,60.29128,24.56782,Espoo Nuuksio
2021-04-09,-1.1,2.8,60.29128,24.56782,Espoo Nuuksio
2021-04-10,0.1,3.3,60.29128,24.56782,Espoo Nuuksio
2021-04-11,-0.6,9.7,60.29128,24.56782,Espoo Nuuksio
2021-04-12,3.9,13.4,60.29128,24.56782,Espoo Nuuksio
2021-04-13,-0.5,8.8,60.29128,24.56782,Espoo Nuuksio
2021-04-14,-1.5,8.1,60.29128,24.56782,Espoo Nuuksio
2021-04-15,-2.2,10.4,60.29128,24.56782,Espoo Nuuksio
2021-04-16,0.6,13.2,60.29128,24.56782,Espoo Nuuksio
2021-04-17,2.7,16.1,60.29128,24.56782,Espoo Nuuksio
2021-04-18,3.8,15.7,60.29128,24.56782,Espoo Nuuksio
2021-04-19,3.1,13.6,60.29128,24.56782,Espoo Nuuksio
2021-04-20,1.2,12.5,60.29128,24.56782,Espoo Nuuksio
2021-04-21,1.0,12.9,60.29128,24.56782,Espoo Nuuksio
2021-04-22,-0.2,11.5,60.29128,24.56782,Espoo Nuuksio
2021-04-23,0.1,3.5,60.29128,24.56782,Espoo Nuuksio
2021-04-24,0.1,3.9,60.29128,24.56782,Espoo Nuuksio
2021-04-25,0.1,5.4,60.29128,24.56782,Espoo Nuuksio
2021-04-26,0.1,4.4,60.29128,24.56782,Espoo Nuuksio
2021-04-27,-0.1,4.7,60.29128,24.56782,Espoo Nuuksio
2021-04-28,-2.1,7.1,60.29128,24.56782,Espoo Nuuksio
2021-04-29,-2.6,7.6,60.29128,24.56782,Espoo Nuuksio
2021-04-30,-2.5,9.5,60.29128,24.56782,Espoo Nuuksio
2021-04-03,-0.7,6.9,60.17797,24.78743,Espoo Tapiola
2021-04-04,1.0,8.6,60.17797,24.78743,Espoo Tapiola
2021-04-05,0.4,3.9,60.17797,24.78743,Espoo Tapiola
2021-04-06,0.2,3.9,60.17797,24.78743,Espoo Tapiola
2021-04-07,0.0,6.3,60.17797,24.78743,Espoo Tapiola
2021-04-08,-1.5,7.0,60.17797,24.78743,Espoo Tapiola
2021-04-09,0.7,4.2,60.17797,24.78743,Espoo Tapiola
2021-04-10,1.8,5.2,60.17797,24.78743,Espoo Tapiola
2021-04-11,2.4,9.0,60.17797,24.78743,Espoo Tapiola
2021-04-12,4.7,11.7,60.17797,24.78743,Espoo Tapiola
2021-04-13,2.6,8.8,60.17797,24.78743,Espoo Tapiola
2021-04-14,-0.2,8.6,60.17797,24.78743,Espoo Tapiola
2021-04-15,-1.0,9.6,60.17797,24.78743,Espoo Tapiola
2021-04-16,2.2,13.7,60.17797,24.78743,Espoo Tapiola
2021-04-17,2.8,15.6,60.17797,24.78743,Espoo Tapiola
2021-04-18,2.6,15.0,60.17797,24.78743,Espoo Tapiola
2021-04-19,2.0,12.6,60.17797,24.78743,Espoo Tapiola
2021-04-20,0.1,11.0,60.17797,24.78743,Espoo Tapiola
2021-04-21,1.6,10.7,60.17797,24.78743,Espoo Tapiola
2021-04-22,-0.7,11.1,60.17797,24.78743,Espoo Tapiola
2021-04-23,0.4,4.8,60.17797,24.78743,Espoo Tapiola
2021-04-24,1.0,4.5,60.17797,24.78743,Espoo Tapiola
2021-04-25,1.0,6.1,60.17797,24.78743,Espoo Tapiola
2021-04-26,0.7,5.2,60.17797,24.78743,Espoo Tapiola
2021-04-27,2.0,5.3,60.17797,24.78743,Espoo Tapiola
2021-04-28,-1.0,6.9,60.17797,24.78743,Espoo Tapiola
2021-04-29,-2.7,8.2,60.17797,24.78743,Espoo Tapiola
2021-04-30,-2.7,9.4,60.17797,24.78743,Espoo Tapiola


==> compares_mnist_journal.csv <==
iter,alg1,ifca,pfedme,pytorch
0.0,0.914,0.518,0.9115,0.6857500076293945
1.0,0.95975,0.781,0.921375,0.7455000281333923
2.0,0.96825,0.90275,0.9024375,0.8414999842643738
3.0,0.97075,0.9355,0.881375,0.8582500219345093
4.0,0.97225,0.9475,0.87675,0.8805000185966492
5.0,0.97325,0.95425,0.890625,0.8995000123977661
6.0,0.974,0.95825,0.905125,0.903249979019165
7.0,0.974,0.96075,0.914,0.9072499871253967
8.0,0.97475,0.9625,0.923625,0.9150000214576721
9.0,0.975,0.964,0.928,0.9160000085830688
10.0,0.9755,0.96475,0.93225,0.9167500138282776
11.0,0.97575,0.9665,0.9354375,0.9179999828338623
12.0,0.97625,0.968,0.9354375,0.9177500009536743
13.0,0.976,0.9685,0.9331875,0.9192500114440918
14.0,0.976,0.96875,0.931,0.9182500243186951
15.0,0.97575,0.96875,0.9299375,0.9194999933242798
16.0,0.97575,0.9695,0.9298125,0.9190000295639038
17.0,0.97625,0.96975,0.9309375,0.9190000295639038
18.0,0.97625,0.96975,0.933125,0.918749988079071
19.0,0.9765,0.9695,0.936,0.9185000061988831
20.0,0.9765,0.9705,0.9375,0.9252499938011169
21.0,0.97675,0.97125,0.9391875,0.9277499914169312
22.0,0.97675,0.971,0.9403125,0.9277499914169312
23.0,0.97675,0.97075,0.9413125,0.9269999861717224
24.0,0.9765,0.97075,0.942125,0.9269999861717224
25.0,0.9765,0.97075,0.943,0.9269999861717224
26.0,0.9765,0.97075,0.943875,0.9269999861717224
27.0,0.97675,0.971,0.9445,0.9265000224113464
28.0,0.97675,0.97075,0.945125,0.9272500276565552
29.0,0.97675,0.97075,0.945875,0.9269999861717224
30.0,0.97675,0.97075,0.9464375,0.9272500276565552
31.0,0.977,0.97075,0.9468125,0.9272500276565552
32.0,0.9765,0.971,0.9475,0.9272500276565552
33.0,0.9765,0.97125,0.948125,0.9272500276565552
34.0,0.9765,0.97125,0.9486875,0.9272500276565552
35.0,0.9765,0.97125,0.94925,0.9269999861717224
36.0,0.9765,0.9715,0.9495625,0.9269999861717224
37.0,0.97625,0.97125,0.9504375,0.9267500042915344
38.0,0.97625,0.9715,0.9506875,0.9267500042915344
39.0,0.9765,0.971,0.9510625,0.9267500042915344
40.0,0.9765,0.9715,0.951375,0.9265000224113464
41.0,0.9765,0.97125,0.95175,0.9267500042915344
42.0,0.9765,0.9715,0.9521875,0.9269999861717224
43.0,0.97625,0.9715,0.9525625,0.9265000224113464
44.0,0.9765,0.97175,0.9530625,0.9265000224113464
45.0,0.97675,0.97175,0.953125,0.9265000224113464
46.0,0.9765,0.97175,0.9534375,0.9262499809265137
47.0,0.97675,0.972,0.95375,0.9265000224113464
48.0,0.97675,0.97225,0.95375,0.9262499809265137
49.0,0.97625,0.97225,0.954125,0.9265000224113464


==> compares_mnist_journal_five_clusters.csv <==
iter,alg1,ifca,pytorch
0.0,0.9057,0.5101,0.6718000173568726
1.0,0.95,0.68,0.7520999908447266
2.0,0.9622,0.8389,0.8113999962806702
3.0,0.9664,0.8713,0.8525999784469604
4.0,0.9687,0.8811,0.8859000205993652
5.0,0.9703,0.8895,0.9052000045776367
6.0,0.9713,0.8966,0.9143000245094299
7.0,0.9719,0.9013,0.921999990940094
8.0,0.9727,0.906,0.9262999892234802
9.0,0.9726,0.9095,0.9297000169754028
10.0,0.9722,0.9112,0.9336000084877014
11.0,0.9727,0.9142,0.9365000128746033
12.0,0.9729,0.9158,0.9373999834060669
13.0,0.9774,0.9175,0.9397000074386597
14.0,0.9779,0.9188,0.9409000277519226
15.0,0.9781,0.92,0.9427000284194946
16.0,0.9785,0.9212,0.9430999755859375
17.0,0.9787,0.9226,0.9435999989509583
18.0,0.9789,0.9234,0.9438999891281128
19.0,0.9791,0.9243,0.944100022315979
20.0,0.9793,0.9249,0.944100022315979
21.0,0.9793,0.9258,0.9445000290870667
22.0,0.9795,0.9273,0.944599986076355
23.0,0.9795,0.9282,0.9448000192642212
24.0,0.9792,0.928,0.9447000026702881
25.0,0.9791,0.9286,0.9449999928474426
26.0,0.9791,0.929,0.9448999762535095
27.0,0.9792,0.9295,0.9449999928474426
28.0,0.9792,0.9305,0.9448000192642212
29.0,0.9793,0.9304,0.9448999762535095
30.0,0.9793,0.9307,0.9448000192642212
31.0,0.9793,0.9309,0.9448999762535095
32.0,0.9795,0.9309,0.9447000026702881
33.0,0.9796,0.9314,0.9447000026702881
34.0,0.9797,0.9316,0.9445000290870667
35.0,0.9797,0.9317,0.9444000124931335
36.0,0.98,0.9323,0.9444000124931335
37.0,0.9803,0.9326,0.9444000124931335
38.0,0.9806,0.9326,0.9445000290870667
39.0,0.9806,0.9329,0.9445000290870667
40.0,0.9806,0.9334,0.944599986076355
41.0,0.9806,0.934,0.9447000026702881
42.0,0.9808,0.9341,0.944599986076355
43.0,0.9807,0.9346,0.944599986076355
44.0,0.9807,0.9348,0.944599986076355
45.0,0.9807,0.9349,0.944599986076355
46.0,0.9804,0.9353,0.944599986076355
47.0,0.9804,0.9355,0.9447000026702881
48.0,0.9802,0.9358,0.9447000026702881
49.0,0.9801,0.9358,0.9448000192642212


==> differentNoises.csv <==
Pout,N1N001MSE,N1N01MSE,N1N10MSE,N2N001MSE,N2N01MSE,N2N10MSE,MCN001MSE,MCN01MSE,MCN10MSE,N1N001STD,N1N01STD,N1N10STD,N2N001STD,N2N01STD,N2N10STD,MCN001STD,MCN01STD,MCN10STD
0.0,9.811524680540689e-05,0.008788599988859645,0.7455853171491544,0.00010174930375890113,0.008764549589598294,0.7141289614387614,0.00011607215745317395,0.007539416975585006,0.7921664074696653,1.038811737733818e-05,0.0006709312984161755,0.09122882755421481,1.0684630051178078e-05,0.0008468364259854202,0.06689555644455,2.4565398024946477e-05,0.0006098575313646076,0.09024490005667904
0.01,0.00010139367461397529,0.008520314383828565,0.7622849730556904,0.0001018057887146457,0.008876028956270505,0.7295904671821237,0.011343982884080306,0.018141466048831816,0.7627123207989411,9.574908599388803e-06,0.0014077417230392848,0.07795019764242393,8.702538849425323e-06,0.0008005876456534887,0.06910024227603592,0.0020275280915387508,0.0031442534139093023,0.05943060660707856
0.05,0.00017426630132661239,0.008872300101076432,0.7781559305778983,0.0001753979651852468,0.008601128530353008,0.8018380968693218,0.13564334439386758,0.13926129948637697,0.9072319750521831,6.7254314393626015e-06,0.0009088008066585422,0.06420826199379613,1.122099246826016e-05,0.0007563515369286592,0.07913494473083404,0.021266984431944767,0.017537373792945624,0.0743609366248374
0.1,0.0003775928616631938,0.009496794665480843,0.7939999211654348,0.0003920342804818594,0.009323798223234389,0.7828088450227033,0.3673539743962996,0.37856553186705516,1.1497713542047487,3.689809617119835e-05,0.0007677056991565953,0.0754258316943451,2.7669677335879427e-05,0.0007904188313708394,0.13159991082841266,0.026696658462634054,0.024243219548014006,0.07816545730507914
0.2,0.0021392811605578372,0.010770685707987107,0.8842712182840164,0.0014562273150277934,0.014408276837641603,0.9469005472454806,0.8203020333990032,0.8377737644173384,1.5680345451661521,0.002462691460231468,0.0008103510557288429,0.10053524402158978,0.0003090704783541466,0.007862907485936235,0.10911411338806604,0.060117635061816325,0.04727225348358739,0.09418995480974912
0.4,1.8976106429346118,1.977607436055401,2.3710373567137624,1.7488073597144669,1.8099438527854457,2.4774009276886995,1.4762456012739247,1.4878055263855272,2.172121103401174,0.33400175892179745,0.4186845330975331,0.22277108861802328,0.25219883158326656,0.245160675977634,0.18938509358755848,0.052626061280552756,0.10079562434990877,0.12428928741887774
0.6,2.0275786005043783,1.8759919565875183,2.6516559287993755,1.8326541467433504,1.9312981147151764,2.6219283444014794,1.8850098492184373,1.7853452148553803,2.4876286070151328,0.6380648940902665,0.3862960102292159,0.2820562666681907,0.4357713479884518,0.6463827051124832,0.18420914184179016,0.1664335679571233,0.10298054126361766,0.12305590991175029


==> differentNoisesEpsilon.csv <==
N1N001MSE,N1N001STD,N1N01MSE,N1N01STD,N1N10MSE,N1N10STD,N2N001MSE,N2N001STD,N2N01MSE,N2N01STD,N2N10MSE,N2N10STD,MCN001MSE,MCN001STD,MCN01MSE,MCN01STD,MCN10MSE,MCN10STD,epsilon
2.9726615104025285e-06,1.558485012463091e-06,0.0019736577269924794,0.0005088507915334427,0.35972702639337356,0.09473232473904779,2.031497747421477e-06,3.236217942945265e-07,0.00202140536901431,0.0002002943043290695,0.5107256569237977,0.16859448043184241,0.0007715634177404878,0.0012982331059955806,0.004982260637604444,0.0029589056841379676,0.3215701948370809,0.08787323624803732,0.1
1.7404156688379612e-06,1.0245210734637251e-06,0.001641240943877405,0.0003954509414091644,0.3690285955290652,0.10855231035669674,2.9014060430596437e-06,3.187655009499484e-07,0.0021128211791752688,0.0003865793913245239,0.3175430563063642,0.042890119347215226,0.002952393051533875,0.005261953641596732,0.005368208481573522,0.0023718533040571863,0.4379248746922251,0.07277810572601427,0.2
1.679249421263617e-06,8.19425943815252e-07,0.0018867920273904174,0.00040482983159640664,0.3336837683627675,0.03710095369813688,2.2965106295672777e-06,3.7088761335981656e-07,0.002219677564050865,0.0009638631945855284,0.3773093048055352,0.041881970740120227,0.0032021621027190396,0.001952573220422868,0.012027366380123326,0.007254596231550454,0.4421834811858806,0.12233546358792569,0.3
1.7919592498169877e-06,3.8203478229730917e-07,0.002634764090762658,0.001979360051133982,0.3533224001802309,0.04063874281968786,2.6404185807349796e-06,3.99837288825588e-07,0.0017828628112944416,0.00044034616819051635,0.373253991641692,0.11071061030341417,0.005010802864541352,0.004856833288883269,0.006122411298097841,0.0038703116814305704,0.3210567356939594,0.07523029605187904,0.4
2.7483909392628933e-06,9.207682550867406e-07,0.0019968173206168973,0.0005857355829887696,0.38376401597976734,0.15803129870509494,3.8089163406936353e-06,9.356387981015386e-07,0.002357880132257232,0.0006332837501060846,0.3613788472857954,0.10926147855534185,0.0038496971314967376,0.0019255482059038933,0.008342261262318107,0.003034967878907329,0.3330800943282658,0.04325881219134743,0.5
2.607907973417698e-06,1.2711756499353193e-06,0.0015961145508510293,0.00034119959801573387,0.4284825754994763,0.08432148459913592,2.0045496913206354e-06,5.278553765021969e-07,0.002318143299820591,0.0004506312181033626,0.33836975871225994,0.10839420058929836,0.007669118932619905,0.007287003638564494,0.010609620235477202,0.009367118862148313,0.39620320009819326,0.13335731384863186,0.6
2.06068197848974e-06,1.0143200356647723e-06,0.0017835124388654912,0.0005611058096288347,0.4059390322627861,0.06679600410450762,2.741751709480169e-06,5.080354457057537e-07,0.0033089841278455003,0.0007609697349009593,0.3838192841024256,0.04319284438969098,0.008552812485604501,0.010498919918218,0.02113891806792072,0.010480927038521425,0.3144751872895448,0.08731732359887313,0.7
1.9596820416153813e-06,1.7746010290110888e-07,0.0023452609438206007,0.0004139235122604055,0.36976716402355264,0.09696580037957554,3.4505457700671723e-06,9.76865646008211e-07,0.0019942019029353937,0.0006352198309419947,0.3709097503257932,0.13741743554273483,0.0033041487474484823,0.00383126944319006,0.010178241018320927,0.003953172729337908,0.3224929635402366,0.02675435567958799,0.8
1.735346670569812e-06,7.391062743336706e-07,0.00198466295644291,0.0008276229346618313,0.38809772333057896,0.09821304601981487,3.320697470689859e-06,1.474084701998352e-06,0.0020044846088481385,0.0005983119237381149,0.3357033628455488,0.07261989722614133,0.008300488493024573,0.004639592582810273,0.011699749767734033,0.005126195324229276,0.3716502416169024,0.08501731305531998,0.9
0.0040017058489706225,0.004898756686518924,0.011887528408490671,0.006187521950155084,0.40809099279390953,0.15444468643383974,0.03401838596832138,0.01619610977453356,0.011517709300284088,0.008588171171556204,0.3720299996625661,0.21157669464721188,0.013588689540031229,0.01769905127060295,0.019250821363181146,0.012062760249379276,0.43336096501645993,0.07999813004732631,1.0
0.017878474024352446,0.022097924746585635,0.03935535600579882,0.021575693058644235,0.4372587303644015,0.1215043949594208,0.04428648378823923,0.008987098570854052,0.042459249973486005,0.02904088935034937,0.43641182934521494,0.07786168113515286,0.012293875939780935,0.0143633194945522,0.019512878880896457,0.01681253128498851,0.3494351617993265,0.06768912330646368,1.1
0.029780778232743083,0.015453710748010113,0.03982001787646526,0.019428838726663077,0.4647251944642007,0.09294192267300373,0.03443154825117289,0.017846929058617077,0.042355346734871194,0.022633460864353104,0.43576790680099114,0.12151933527937105,0.013209435466641769,0.013948647665948033,0.011640179036778232,0.01000388775984268,0.3545777281452359,0.06029356912154102,1.2


==> differentSamplingRatios.csv <==
Pout,N1M02MSE,N1M04MSE,N1M06MSE,N2M02MSE,N2M04MSE,N2M06MSE,MCM02MSE,MCM04MSE,MCM06MSE,N1M02STD,N1M04STD,N1M06STD,N2M02STD,N2M04STD,N2M06STD,MCM02STD,MCM04STD,MCM06STD
0.0,5.07889125005635e-15,5.214704231697224e-15,5.018125312306119e-15,5.008612024853453e-15,5.130179410138766e-15,4.91758272230701e-15,0.0264962958202953,6.642270362713072e-05,1.2488447192131436e-07,2.239692175573739e-16,1.969502768757586e-16,2.1021117016499943e-16,3.697426151869717e-16,3.935958378287327e-16,3.8177742541713844e-16,0.0073533197077804485,3.537882227040846e-05,5.55351875207515e-08
0.01,3.0688816107305624e-05,6.436727185877526e-06,2.7974324599740796e-06,2.5477162775875712e-05,6.782751780623013e-06,2.921716718032487e-06,0.15459553389217612,0.031437409789881854,0.010209237999942368,7.991937247299834e-06,1.3226541194726344e-06,5.418091805547358e-07,8.291652055423566e-06,1.5157271813159547e-06,5.897421383534622e-07,0.028285683014895036,0.009529070094867271,0.0028772700598891816
0.05,0.079747340005448,0.00017663044716966034,6.949625212579159e-05,0.16268393870988143,0.0001656346186186409,7.110384988459033e-05,0.9491185629535586,0.3425398130925258,0.13222747240585656,0.20360730095271273,2.0491554238638156e-05,6.490878087716656e-06,0.1190847376455458,1.810086758593439e-05,1.1895588384970299e-05,0.0841661055442602,0.03906186276551233,0.014477788856575316
0.1,3.6065409202301213,0.0007133031788960388,0.00028719511685068637,3.625222131845476,0.0007663816337502409,0.0002969428673636859,1.762397530981041,0.8025651258927716,0.3611373984587317,0.566313966602614,0.0001294011377593862,2.388866787324483e-05,0.295560881014961,0.00012123056128220217,4.465253867767038e-05,0.2153625391288295,0.046646930307512297,0.0417909239592406
0.2,3.7203745972094935,2.5673991585175115,0.001168379380618908,3.943526598001724,2.58730238199493,0.0012077670234681333,2.6163762207682164,1.502727112091531,0.8329767320620654,0.6409319668646475,0.6413833837903142,0.00014004367568776313,1.139695524516781,0.4754223851033221,8.727839093980996e-05,0.19911167059737253,0.08481819565481082,0.094332680344556
0.4,3.6480699755768513,2.6880220197022173,1.9319191326131808,3.453490770181328,2.8667257948959732,1.8111538386095893,3.1243270701520545,2.2083342274019175,1.4260833207915664,1.048907830121864,0.33635582668543645,0.4740962428032211,0.3119536302970124,0.7442913747958799,0.40072308523097816,0.07255700436359094,0.1554001124088774,0.09130369732547898
0.6,3.5116092221878183,3.1229656955294063,2.010333039186713,3.7820725042434127,3.221100708223106,2.16150693093041,3.397216521913743,2.6321912596999484,1.8420931955925255,0.4110142608849518,0.9394562417761375,0.6312807354496291,1.0540039563476555,0.7339405768032219,0.8271924298700059,0.33345284428885197,0.10066468131396977,0.11285171714518988


==> differentSamplingRatiosEpsilon.csv <==
,N1M02MSE,N1M02STD,N1M04MSE,N1M04STD,N1M06MSE,N1M06STD,N2M02MSE,N2M02STD,N2M04MSE,N2M04STD,N2M06MSE,N2M06STD,MCM02MSE,MCM02STD,MCM04MSE,MCM04STD,MCM06MSE,MCM06STD,epsilon
0,6.450528033788852e-09,2.909508794423887e-09,1.652230956251753e-09,1.3101367075665044e-10,1.1855389060545943e-09,1.946574329711765e-10,8.883467392780296e-07,1.7482294464353969e-06,1.4372441294330751e-09,9.094770311903839e-11,6.53363688339517e-10,1.3578813585427878e-10,0.1008649787248251,0.0578222167234635,0.0015046310189728,0.0012227607546495,0.0001825146208243,0.0002313553792845,0.1
1,9.207100860431713e-09,2.509205206759442e-09,3.0576422836665583e-09,1.217995279083921e-09,2.4127057443523093e-09,8.485878422492926e-10,6.028932801551266e-07,1.0948060524852413e-06,1.833806788906473e-08,2.9140112189541566e-08,1.6935975686874486e-09,6.19828877455409e-10,0.0972695671139214,0.0712321956370588,0.0021542839470436,0.0015567477319964,0.0012687008383427,0.0015027964852383,0.2
2,2.397148200427708e-08,9.637124652516306e-09,7.205894633711722e-09,2.6829239559174132e-09,3.4292328118366504e-09,7.705449580560471e-10,4.729367138436679e-05,9.222352460365228e-05,5.207693747229135e-09,1.3809464979920455e-09,3.13981625897317e-09,6.809578805612097e-10,0.1043934787606311,0.0634023711065621,0.0158979399543295,0.0060398457120721,0.0017094999952203,0.000854325643414,0.3
3,8.063979631273916e-08,6.250840675000009e-08,7.818914323975469e-09,2.4925941090059103e-09,5.219331484964916e-09,1.3703485208886254e-09,1.888050722382493e-07,3.063462960417362e-07,9.240306094983329e-09,2.298952763558259e-09,5.328792782787369e-09,1.290185477377251e-09,0.0843149438819831,0.0424378876258456,0.0081762872129505,0.0047407058968322,0.002248985997362,0.0031218940883211,0.4
4,3.8092734499650698e-06,7.504150005384733e-06,1.7140250832306228e-08,4.2288256002068605e-09,9.149267671503905e-09,3.2176460597804156e-09,3.000910077536059e-07,4.949436092021346e-07,1.4777394130499844e-08,2.4171792008754473e-09,6.691905443570497e-09,8.556988670264715e-10,0.0900853095010515,0.0960133369857551,0.0098224692135469,0.0126343146655708,0.0033787964088036,0.0048288559085174,0.5
5,1.029623973613559e-06,1.9208182461496883e-06,3.0760051768057586e-08,9.082687581937189e-09,1.2665291401695952e-08,3.037048687777924e-09,2.7914411894895083e-06,5.444448255378726e-06,1.988584764046334e-08,6.052343950089054e-09,1.5029566039333527e-08,5.5311847054387805e-09,0.1040816416329815,0.1130372698724665,0.0113112887576231,0.0044534547481726,0.005945476044007,0.0072755855173904,0.6
6,1.378953723964019e-07,6.115551943984724e-08,2.9860839572871335e-08,8.582562389996807e-09,1.5237331664791363e-08,3.691200374350334e-09,0.0014109315584017,0.0024138773893786,2.9580831872653144e-08,6.446062735010698e-09,1.2203841820553516e-08,1.8585506712510565e-09,0.1390762916834563,0.0937718851368777,0.0139539427126481,0.0104549217126108,0.004765859813017,0.0066643027429566,0.7
7,0.0012575534898371,0.0025147656948675,6.095102512616234e-08,3.0310456301711175e-08,2.0994028452593356e-08,4.727895139168893e-09,1.198064598214853e-07,2.0283129993830856e-08,3.9168675786395305e-08,1.1588313330138157e-08,2.0803790761139444e-08,4.52105855169289e-09,0.0967911143171743,0.0678459065948768,0.0102505052732603,0.007174850889052,0.0169850796217068,0.0115923806457833,0.8
8,0.0467784130155809,0.0935564609883732,5.83119787666706e-08,2.219556504834052e-08,2.3420625709755464e-08,3.0567880614031363e-09,0.0039542971274193,0.0079082279431126,5.156029941351565e-08,1.0318179155891988e-08,3.184792790442821e-08,4.924095983955191e-09,0.102187577361047,0.0679062978951061,0.0399833556190569,0.0181230532554035,0.0070371008769886,0.003527280857114,0.9
9,0.08526668646009034,0.07179883052627367,0.026817190772695558,0.016462816476264252,0.0117891029385945,0.009634113620283371,0.038013541350300835,0.01943189425713656,0.04397875170119747,0.013434352660840468,0.007999712367003997,0.009797570690568488,0.16927240694481377,0.05173509291167582,0.018034781895721396,0.009821411198569498,0.013216112923620885,0.002675744220059647,1.0
10,0.056009787247214594,0.02119534119588811,0.03942701039869468,0.02054032124542807,0.019995704916710523,0.017883700978786547,0.1005995156111632,0.03955162990988315,0.06540201641013563,0.05326460308747957,0.04292026154536003,0.01836791903072321,0.07688266381198106,0.031374463130563794,0.0215150049249708,0.010180677028283581,0.021619979887197938,0.01839815211388359,1.1
11,0.09427135840765262,0.054463473349832564,0.038209356792522534,0.02479775946637175,0.025637541985983142,0.022203770410447694,0.07237656048788096,0.028926072630436526,0.05519574188505577,0.032776388283128476,0.031081136746132564,0.026430516240488627,0.12300694220305497,0.021519858162801463,0.021059865650960578,0.012358624097917126,0.010186176689886427,0.009944904461660247,1.2


==> lambda_mnist_journal.csv <==
iter,0.0,1.0,10000.0
0.0,0.8265,0.82025,0.785
1.0,0.8015,0.91775,0.8055
2.0,0.86325,0.9675,0.829
3.0,0.8825,0.97275,0.86
4.0,0.887,0.973,0.871
5.0,0.88725,0.97325,0.87375
6.0,0.88775,0.9725,0.87725
7.0,0.887,0.97175,0.9005
8.0,0.887,0.972,0.902
9.0,0.88625,0.97275,0.90225
10.0,0.8855,0.972,0.9015
11.0,0.88525,0.972,0.901
12.0,0.885,0.97275,0.90075
13.0,0.886,0.9725,0.90125
14.0,0.886,0.9725,0.9015
15.0,0.886,0.9725,0.90225
16.0,0.88625,0.97325,0.90225
17.0,0.88625,0.9735,0.90225
18.0,0.88625,0.97375,0.90225
19.0,0.88625,0.9735,0.90225
20.0,0.88675,0.9735,0.902
21.0,0.8865,0.97375,0.9025
22.0,0.88675,0.974,0.90225
23.0,0.88625,0.9735,0.902
24.0,0.8865,0.97325,0.902
25.0,0.8865,0.97325,0.90225
26.0,0.88625,0.97325,0.90225
27.0,0.886,0.973,0.9025
28.0,0.88475,0.97325,0.9025
29.0,0.8765,0.97325,0.90275
30.0,0.865,0.97325,0.903
31.0,0.889,0.97275,0.8985
32.0,0.88925,0.973,0.903
33.0,0.88925,0.973,0.903
34.0,0.89025,0.97275,0.90275
35.0,0.89075,0.97275,0.90275
36.0,0.891,0.97325,0.903
37.0,0.89075,0.97325,0.90275
38.0,0.891,0.9735,0.90275
39.0,0.89075,0.97375,0.90275
40.0,0.8905,0.9735,0.902
41.0,0.8905,0.974,0.902
42.0,0.8905,0.973,0.9015
43.0,0.89025,0.97375,0.902
44.0,0.8905,0.9735,0.90175
45.0,0.89,0.97325,0.90125
46.0,0.89025,0.97325,0.9015
47.0,0.89025,0.9735,0.90125
48.0,0.89025,0.9735,0.90125
49.0,0.89,0.9735,0.901


==> star_weights.csv <==
w0_0,w0_1,w1_0,w1_1,w2_0,w2_1,w3_0,w3_1,w4_0,w4_1,w5_0,w5_1,w6_0,w6_1,w7_0,w7_1,w8_0,w8_1,w9_0,w9_1,w10_0,w10_1,w11_0,w11_1
2.060086640288069,-2.6136992272645356,2.0638177394866943,-2.6104695796966553,2.0628349781036377,-2.6138906478881836,2.063941717147827,-2.614011287689209,2.0541980266571045,-2.612377643585205,2.054628849029541,-2.5962352752685547,2.05647611618042,-2.6023359298706055,2.056475877761841,-2.6023359298706055,2.0564775466918945,-2.6023361682891846,2.0564756393432617,-2.6023359298706055,2.0564770698547363,-2.6023359298706055,2.05647611618042,-2.6023359298706055
1.749964770882225,-2.0411927934351817,1.7478083372116089,-2.0522239208221436,1.7462003231048584,-2.0506157875061035,1.7462732791900635,-2.0506887435913086,1.7578465938568115,-2.062264919281006,2.0546319484710693,-2.596238374710083,2.0564777851104736,-2.6023361682891846,2.0564751625061035,-2.6023364067077637,2.0564768314361572,-2.6023354530334473,2.0564773082733154,-2.602335214614868,2.0564746856689453,-2.602336883544922,2.0564746856689453,-2.6023354530334473
1.9365536082308328,-1.6488210808455612,1.9343528747558594,-1.6518678665161133,1.9327454566955566,-1.6502599716186523,1.9328184127807617,-1.6503329277038574,1.9443926811218262,-1.6619073152542114,2.054622173309326,-2.4773316383361816,2.056476593017578,-2.6023359298706055,2.056475877761841,-2.6023359298706055,2.05647611618042,-2.6023359298706055,2.056475877761841,-2.6023359298706055,2.0564756393432617,-2.6023359298706055,2.056474447250366,-2.6023359298706055
2.6769300844935255,-1.4581578407183828,2.6734323501586914,-1.4635127782821655,2.6750407218933105,-1.4619044065475464,2.6749680042266846,-1.4619773626327515,2.663393020629883,-1.4735517501831055,2.054630756378174,-2.2593164443969727,2.0564780235290527,-2.6023361682891846,2.0564749240875244,-2.6023359298706055,2.0564773082733154,-2.6023359298706055,2.0564775466918945,-2.6023359298706055,2.056474447250366,-2.6023359298706055,2.0564746856689453,-2.6023361682891846
2.6636562285907113,-1.9126791612603773,2.661997079849243,-1.9140528440475464,2.663605213165283,-1.9124444723129272,2.6635324954986572,-1.9125175476074219,2.651956558227539,-1.9240913391113281,2.0546278953552246,-2.5962371826171875,2.0564775466918945,-2.6023361682891846,2.0564749240875244,-2.6023359298706055,2.0564770698547363,-2.6023359298706055,2.0564777851104736,-2.6023359298706055,2.056474447250366,-2.6023359298706055,2.0564746856689453,-2.6023359298706055
1.529940901879643,-2.0265843643051897,1.5294406414031982,-2.0298702716827393,1.5278342962265015,-2.028263807296753,1.527907371520996,-2.028336524963379,1.539481520652771,-2.0399115085601807,2.0546300411224365,-2.596238851547241,2.0564777851104736,-2.6023361682891846,2.0564751625061035,-2.6023359298706055,2.0564768314361572,-2.6023359298706055,2.0564773082733154,-2.6023359298706055,2.0564746856689453,-2.6023361682891846,2.0564746856689453,-2.6023356914520264
1.8618395310336107,-1.3986843851250814,1.8656651973724365,-1.3878775835037231,1.8594390153884888,-1.3942375183105469,1.8595120906829834,-1.394310474395752,1.8710862398147583,-1.405884861946106,2.0546417236328125,-2.1937777996063232,2.0564768314361572,-2.6023361682891846,2.0564756393432617,-2.6023359298706055,2.056475877761841,-2.6023359298706055,2.056475877761841,-2.6023359298706055,2.0564756393432617,-2.6023359298706055,2.0564749240875244,-2.6023359298706055
2.193574497683498,-0.7368723008462899,2.1905710697174072,-0.738580048084259,2.192178964614868,-0.7369719743728638,2.192106246948242,-0.7370449900627136,2.1805307865142822,-0.7486189603805542,2.0546517372131348,-1.6661975383758545,2.0564777851104736,-2.6023359298706055,2.0564751625061035,-2.6023356914520264,2.0564770698547363,-2.6023361682891846,2.0564777851104736,-2.6023361682891846,2.056474208831787,-2.6023356914520264,2.0564746856689453,-2.6023361682891846
1.5132209012192672,-2.048925143403005,1.5197243690490723,-2.047520875930786,1.5181158781051636,-2.045912265777588,1.5181888341903687,-2.045985221862793,1.5297629833221436,-2.0575602054595947,2.0546295642852783,-2.5962367057800293,2.0564780235290527,-2.6023359298706055,2.0564754009246826,-2.6023361682891846,2.056476593017578,-2.6023356914520264,2.0564768314361572,-2.6023354530334473,2.0564749240875244,-2.6023361682891846,2.0564746856689453,-2.6023356914520264
2.8014806856896817,-2.3807368902073325,2.800356388092041,-2.3883073329925537,2.801964044570923,-2.386699676513672,2.8018910884857178,-2.386772394180298,2.790315866470337,-2.398346424102783,2.054628372192383,-2.596238613128662,2.0564777851104736,-2.6023361682891846,2.0564751625061035,-2.6023359298706055,2.0564770698547363,-2.6023359298706055,2.0564775466918945,-2.6023359298706055,2.0564746856689453,-2.6023359298706055,2.0564746856689453,-2.6023359298706055
2.207420212696633,-2.3594222884673455,2.1994123458862305,-2.3554635047912598,2.2056429386138916,-2.3618290424346924,2.2055699825286865,-2.3619017601013184,2.193995237350464,-2.373476505279541,2.054629325866699,-2.5962398052215576,2.0564773082733154,-2.6023359298706055,2.0564756393432617,-2.6023359298706055,2.05647611618042,-2.6023359298706055,2.05647611618042,-2.6023359298706055,2.0564754009246826,-2.6023361682891846,2.056474208831787,-2.6023359298706055
2.060938922794713,-3.3759266240936023,2.0558269023895264,-3.367225170135498,2.061790704727173,-3.372875690460205,2.061863422393799,-3.3726847171783447,2.0541977882385254,-3.359981060028076,2.0546300411224365,-2.596238374710083,2.0564768314361572,-2.6023359298706055,2.0564756393432617,-2.6023359298706055,2.05647611618042,-2.6023359298706055,2.05647611618042,-2.6023359298706055,2.056475877761841,-2.6023359298706055,2.0564746856689453,-2.6023359298706055
1.93093157007504,-2.157536390711977,1.9326695203781128,-2.159196138381958,1.9310619831085205,-2.1575887203216553,1.9311349391937256,-2.1576616764068604,1.942708969116211,-2.169236898422241,2.054630756378174,-2.596237897872925,2.0564770698547363,-2.6023361682891846,2.056475877761841,-2.6023359298706055,2.056475877761841,-2.6023359298706055,2.05647611618042,-2.6023359298706055,2.0564756393432617,-2.6023359298706055,2.056474447250366,-2.6023356914520264
0.9418196338705676,-2.5385625418677056,0.9433676600456238,-2.536010265350342,0.9417598843574524,-2.534402370452881,0.9418327212333679,-2.534475326538086,0.9534074664115906,-2.5460493564605713,1.9443533420562744,-2.5961997509002686,2.0564777851104736,-2.6023361682891846,2.0564751625061035,-2.6023359298706055,2.0564768314361572,-2.6023356914520264,2.0564775466918945,-2.6023356914520264,2.056474447250366,-2.6023361682891846,2.056474447250366,-2.6023356914520264
1.6217240894877407,-1.3204353863664036,1.6230897903442383,-1.3223724365234375,1.6214821338653564,-1.3207646608352661,1.6215550899505615,-1.3208377361297607,1.6331294775009155,-1.3324120044708252,2.0546207427978516,-2.252913236618042,2.0564777851104736,-2.6023364067077637,2.0564754009246826,-2.6023361682891846,2.056476593017578,-2.6023359298706055,2.0564770698547363,-2.6023354530334473,2.056474447250366,-2.6023366451263428,2.0564749240875244,-2.6023354530334473
1.8393671539820193,-2.261934449578731,1.8375920057296753,-2.2744274139404297,1.842638373374939,-2.2697649002075195,1.8427114486694336,-2.2698378562927246,1.8542858362197876,-2.281412363052368,2.054630994796753,-2.5962393283843994,2.056476354598999,-2.6023361682891846,2.056475877761841,-2.6023359298706055,2.056475877761841,-2.6023359298706055,2.05647611618042,-2.6023359298706055,2.05647611618042,-2.6023359298706055,2.0564746856689453,-2.6023359298706055
2.0844881574946537,-1.6740642128064414,2.071702241897583,-1.6817926168441772,2.0733091831207275,-1.6801855564117432,2.0732367038726807,-1.6802586317062378,2.061661958694458,-1.6918329000473022,2.054697036743164,-2.5444416999816895,2.0564773082733154,-2.6023361682891846,2.0564756393432617,-2.6023361682891846,2.05647611618042,-2.6023359298706055,2.056475877761841,-2.6023356914520264,2.0564756393432617,-2.6023361682891846,2.056474447250366,-2.6023361682891846
2.4845257079502954,-2.20476043411964,2.480522871017456,-2.206537961959839,2.4821290969848633,-2.2049314975738525,2.482056140899658,-2.2050044536590576,2.4704811573028564,-2.2165791988372803,2.0546276569366455,-2.5962376594543457,2.0564777851104736,-2.6023361682891846,2.0564751625061035,-2.6023356914520264,2.0564768314361572,-2.6023361682891846,2.0564773082733154,-2.6023364067077637,2.0564746856689453,-2.6023354530334473,2.056474447250366,-2.6023361682891846
1.8883066958874148,-1.113404524325896,1.8881345987319946,-1.1136234998703003,1.8865282535552979,-1.1120169162750244,1.886601209640503,-1.112089991569519,1.898175597190857,-1.123664379119873,2.054605484008789,-2.0288405418395996,2.0564780235290527,-2.6023361682891846,2.0564754009246826,-2.6023359298706055,2.056476354598999,-2.6023356914520264,2.0564768314361572,-2.6023356914520264,2.0564751625061035,-2.6023361682891846,2.0564746856689453,-2.6023356914520264
1.8692685440932584,-2.1860109602570303,1.8715730905532837,-2.1791441440582275,1.8663697242736816,-2.184458017349243,1.8664426803588867,-2.184530735015869,1.8780170679092407,-2.1961052417755127,2.054631233215332,-2.5962367057800293,2.0564768314361572,-2.6023364067077637,2.056475877761841,-2.6023359298706055,2.056475877761841,-2.6023359298706055,2.056476354598999,-2.6023359298706055,2.05647611618042,-2.6023359298706055,2.0564746856689453,-2.6023354530334473
2.5865547274990908,-1.3834767391959266,2.5814664363861084,-1.3784946203231812,2.579805374145508,-1.3743870258331299,2.5864837169647217,-1.3837093114852905,2.574908971786499,-1.395283818244934,2.0545976161956787,-2.5962209701538086,2.0564768314361572,-2.6023354530334473,2.0564754009246826,-2.6023361682891846,2.05647611618042,-2.602335214614868,2.056475877761841,-2.602335214614868,2.0564751625061035,-2.602336883544922,2.0564749240875244,-2.6023356914520264
2.0605830840686195,-1.7181518180423185,2.0611021518707275,-1.7214605808258057,2.0594944953918457,-1.7198528051376343,2.059440851211548,-1.7199686765670776,2.0541980266571045,-1.7363393306732178,2.0546302795410156,-2.5962376594543457,2.0564770698547363,-2.6023361682891846,2.0564754009246826,-2.6023359298706055,2.056476354598999,-2.6023356914520264,2.056476354598999,-2.6023356914520264,2.0564756393432617,-2.6023361682891846,2.056474447250366,-2.6023359298706055
2.038107355852245,-2.0626965383069598,2.040792465209961,-2.0617096424102783,2.039185047149658,-2.0601022243499756,2.0392580032348633,-2.0601749420166016,2.0508322715759277,-2.071749448776245,2.054628372192383,-2.5962371826171875,2.056476354598999,-2.6023359298706055,2.056475877761841,-2.6023359298706055,2.05647611618042,-2.6023359298706055,2.056476354598999,-2.6023356914520264,2.05647611618042,-2.6023359298706055,2.0564746856689453,-2.6023359298706055
3.0491949460673404,-2.318690463692967,3.0530176162719727,-2.323751926422119,3.054624557495117,-2.3221447467803955,3.054551839828491,-2.3222177028656006,3.042976140975952,-2.3337912559509277,2.0546281337738037,-2.5962369441986084,2.0564777851104736,-2.6023359298706055,2.0564754009246826,-2.6023356914520264,2.056476593017578,-2.6023364067077637,2.0564768314361572,-2.6023364067077637,2.0564751625061035,-2.6023354530334473,2.0564746856689453,-2.6023361682891846
2.096027451033968,-1.8268942261911474,2.0940232276916504,-1.8290480375289917,2.0956308841705322,-1.8274401426315308,2.0955581665039062,-1.8275132179260254,2.0839831829071045,-1.8390873670578003,2.0546295642852783,-2.5962371826171875,2.0564773082733154,-2.6023361682891846,2.056475877761841,-2.6023359298706055,2.056475877761841,-2.6023359298706055,2.056475877761841,-2.6023361682891846,2.0564756393432617,-2.6023359298706055,2.056474447250366,-2.6023359298706055
1.76926625356761,-1.903356279079079,1.7634481191635132,-1.9048891067504883,1.7680081129074097,-1.9006227254867554,1.7680811882019043,-1.90069580078125,1.7796554565429688,-1.912270188331604,2.055243968963623,-2.5962374210357666,2.0599844455718994,-2.60233211517334,2.052025318145752,-2.6023435592651367,2.0658044815063477,-2.6023201942443848,2.0595204830169678,-2.6023333072662354,2.053171396255493,-2.6023402214050293,2.053433895111084,-2.6023402214050293
1.7589810717496863,-1.6087697570367152,1.7498613595962524,-1.6162939071655273,1.7563406229019165,-1.610266089439392,1.7564135789871216,-1.6103390455245972,1.767987847328186,-1.6219134330749512,2.0546438694000244,-2.4040181636810303,2.0564773082733154,-2.6023361682891846,2.0564756393432617,-2.6023359298706055,2.05647611618042,-2.6023359298706055,2.05647611618042,-2.6023359298706055,2.0564756393432617,-2.6023359298706055,2.056474208831787,-2.6023359298706055
1.486296951134011,-2.244773611706053,1.4910156726837158,-2.238316774368286,1.4855293035507202,-2.2441916465759277,1.4856023788452148,-2.244264602661133,1.4971767663955688,-2.2558391094207764,2.05462908744812,-2.5962398052215576,2.0564777851104736,-2.6023361682891846,2.0564751625061035,-2.6023356914520264,2.0564768314361572,-2.6023361682891846,2.0564775466918945,-2.6023364067077637,2.0564749240875244,-2.6023356914520264,2.056473970413208,-2.6023356914520264
2.093847175600174,-1.9123476538965982,2.089733839035034,-1.9084882736206055,2.093270778656006,-1.9120206832885742,2.09319806098938,-1.9120936393737793,2.0816233158111572,-1.9236681461334229,2.054625988006592,-2.596238374710083,2.056476354598999,-2.6023359298706055,2.056475877761841,-2.6023359298706055,2.056475877761841,-2.6023359298706055,2.056476354598999,-2.6023359298706055,2.056476354598999,-2.6023359298706055,2.056475877761841,-2.6023359298706055
1.9895779312967192,-2.418297923549999,2.003068685531616,-2.41454815864563,1.9974919557571411,-2.420304775238037,1.9975647926330566,-2.420377492904663,2.0091392993927,-2.4319522380828857,2.0546324253082275,-2.596238374710083,2.056476593017578,-2.6023361682891846,2.056475877761841,-2.6023359298706055,2.056475877761841,-2.6023359298706055,2.056476354598999,-2.6023361682891846,2.05647611618042,-2.6023359298706055,2.0564751625061035,-2.6023359298706055
1.1942817453237926,-2.4710322825742526,1.2033132314682007,-2.477552652359009,1.2017054557800293,-2.475944995880127,1.2017784118652344,-2.476017713546753,1.2133527994155884,-2.4875922203063965,2.0545501708984375,-2.5961756706237793,2.0564773082733154,-2.6023356914520264,2.0564749240875244,-2.6023359298706055,2.0564773082733154,-2.6023356914520264,2.0564780235290527,-2.6023359298706055,2.056473970413208,-2.6023361682891846,2.0564749240875244,-2.6023359298706055
2.0330140739616547,-1.843205050362659,2.035789966583252,-1.837904930114746,2.0306971073150635,-1.8434079885482788,2.0307700634002686,-1.8434809446334839,2.042344570159912,-1.855055332183838,2.054629325866699,-2.5962371826171875,2.0564773082733154,-2.6023361682891846,2.0564756393432617,-2.6023359298706055,2.056476354598999,-2.6023359298706055,2.05647611618042,-2.6023359298706055,2.0564754009246826,-2.6023359298706055,2.056474208831787,-2.6023359298706055
2.248410458000721,-2.6964768300017044,2.246950387954712,-2.697946310043335,2.252380132675171,-2.6922109127044678,2.252307176589966,-2.6921379566192627,2.240732431411743,-2.68056321144104,2.054630994796753,-2.5962300300598145,2.0564770698547363,-2.6023361682891846,2.056475877761841,-2.6023359298706055,2.056475877761841,-2.6023359298706055,2.05647611618042,-2.6023359298706055,2.0564756393432617,-2.6023356914520264,2.056474447250366,-2.6023354530334473
1.020935590491609,-2.45943721395421,1.0129600763320923,-2.4659340381622314,1.0187820196151733,-2.460606813430786,1.018855094909668,-2.460679769515991,1.030429482460022,-2.4722540378570557,1.728329062461853,-2.5965864658355713,2.056478261947632,-2.6023364067077637,2.0564754009246826,-2.6023356914520264,2.056476354598999,-2.6023359298706055,2.0564768314361572,-2.6023361682891846,2.0564751625061035,-2.6023359298706055,2.056474447250366,-2.6023356914520264
2.002980955210745,-2.537925928408421,2.0085906982421875,-2.530618190765381,2.0033457279205322,-2.5359816551208496,2.0034186840057373,-2.5360546112060547,2.014993190765381,-2.547628879547119,2.054630756378174,-2.5962300300598145,2.056476354598999,-2.6023359298706055,2.05647611618042,-2.6023356914520264,2.05647611618042,-2.6023359298706055,2.056476354598999,-2.6023359298706055,2.056476354598999,-2.6023356914520264,2.05647611618042,-2.6023354530334473
2.6220289640273977,-1.4048305264031682,2.628042221069336,-1.4107921123504639,2.6221935749053955,-1.4053987264633179,2.6221206188201904,-1.4054718017578125,2.6105458736419678,-1.4170461893081665,2.054619312286377,-2.2389793395996094,2.0564773082733154,-2.6023361682891846,2.0564756393432617,-2.6023359298706055,2.05647611618042,-2.6023359298706055,2.05647611618042,-2.6023359298706055,2.0564754009246826,-2.6023359298706055,2.056474208831787,-2.6023359298706055
1.917505461666562,-2.814367721665663,1.9141005277633667,-2.8084516525268555,1.919410228729248,-2.8135828971862793,1.9194831848144531,-2.813509941101074,1.9310575723648071,-2.8019354343414307,2.0546212196350098,-2.5962398052215576,2.05647611618042,-2.6023359298706055,2.056475877761841,-2.6023361682891846,2.056475877761841,-2.6023361682891846,2.05647611618042,-2.6023361682891846,2.05647611618042,-2.6023364067077637,2.0564756393432617,-2.6023359298706055
1.8074861751338023,-2.1523651811036077,1.8025445938110352,-2.1574769020080566,1.8079369068145752,-2.1525352001190186,1.8080099821090698,-2.1526081562042236,1.8195842504501343,-2.1641829013824463,2.0546295642852783,-2.5962395668029785,2.056476354598999,-2.6023361682891846,2.056475877761841,-2.6023359298706055,2.056475877761841,-2.6023361682891846,2.05647611618042,-2.6023356914520264,2.056475877761841,-2.6023356914520264,2.056474447250366,-2.6023356914520264
1.6251008639236573,-2.701933406145434,1.6236498355865479,-2.6998074054718018,1.6220422983169556,-2.7014148235321045,1.6221153736114502,-2.7013421058654785,1.6336896419525146,-2.6897671222686768,2.05462908744812,-2.5962390899658203,2.0564777851104736,-2.6023361682891846,2.0564751625061035,-2.6023359298706055,2.056476593017578,-2.6023361682891846,2.0564773082733154,-2.6023361682891846,2.0564749240875244,-2.6023356914520264,2.056474208831787,-2.6023356914520264
2.108854904815586,-1.2767591448911086,2.108611822128296,-1.2797647714614868,2.1102192401885986,-1.2781575918197632,2.1101462841033936,-1.2782305479049683,2.0985705852508545,-1.2898038625717163,2.054652690887451,-2.4417810440063477,2.056478261947632,-2.6023359298706055,2.0564756393432617,-2.6023359298706055,2.056476354598999,-2.6023359298706055,2.0564768314361572,-2.6023359298706055,2.0564754009246826,-2.6023356914520264,2.0564746856689453,-2.6023361682891846
1.7258626489327102,-1.7009475501219415,1.7282510995864868,-1.7012053728103638,1.7266438007354736,-1.6995981931686401,1.7267168760299683,-1.6996711492538452,1.7382912635803223,-1.7112455368041992,2.054536819458008,-2.5961828231811523,2.0564780235290527,-2.6023361682891846,2.0564751625061035,-2.6023359298706055,2.0564768314361572,-2.6023356914520264,2.0564773082733154,-2.6023359298706055,2.0564749240875244,-2.6023361682891846,2.056474208831787,-2.6023359298706055
2.007175975768505,-1.8226730642752533,2.001431941986084,-1.8288403749465942,2.0066747665405273,-1.8236819505691528,2.0067474842071533,-1.823754906654358,2.0183217525482178,-1.8353294134140015,2.0546276569366455,-2.5962367057800293,2.0564780235290527,-2.6023361682891846,2.0564754009246826,-2.6023356914520264,2.056476593017578,-2.6023361682891846,2.0564770698547363,-2.6023366451263428,2.0564749240875244,-2.602335214614868,2.056474447250366,-2.6023361682891846
1.6504022993137042,-1.430698595360385,1.6519526243209839,-1.4323354959487915,1.6503453254699707,-1.4307279586791992,1.6504182815551758,-1.4308010339736938,1.6619926691055298,-1.4423754215240479,2.054626941680908,-2.2874906063079834,2.0564780235290527,-2.6023361682891846,2.0564751625061035,-2.6023359298706055,2.056476593017578,-2.6023359298706055,2.0564770698547363,-2.6023359298706055,2.0564751625061035,-2.6023359298706055,2.056474208831787,-2.6023359298706055
2.9493672473181594,-2.2706404874421593,2.9533162117004395,-2.27761173248291,2.9451406002044678,-2.268930196762085,2.9480392932891846,-2.2725510597229004,2.936464548110962,-2.284125566482544,2.054630756378174,-2.5962390899658203,2.0564773082733154,-2.6023359298706055,2.0564754009246826,-2.6023364067077637,2.0564768314361572,-2.6023354530334473,2.0564775466918945,-2.60233473777771,2.0564746856689453,-2.602336883544922,2.0564746856689453,-2.6023356914520264
1.6327533721192706,-2.0102879577735395,1.6394027471542358,-2.0049962997436523,1.6340112686157227,-2.0108180046081543,1.6340842247009277,-2.0108909606933594,1.6456587314605713,-2.022465705871582,2.05462908744812,-2.5962376594543457,2.0564773082733154,-2.6023361682891846,2.0564756393432617,-2.6023359298706055,2.05647611618042,-2.6023359298706055,2.056475877761841,-2.6023359298706055,2.0564756393432617,-2.6023359298706055,2.056474208831787,-2.6023359298706055
1.5832416263840092,-2.0804551959899356,1.5852383375167847,-2.0839953422546387,1.583630084991455,-2.0823872089385986,1.5837031602859497,-2.0824601650238037,1.5952774286270142,-2.0940349102020264,2.0546298027038574,-2.596238136291504,2.0564777851104736,-2.6023359298706055,2.0564751625061035,-2.6023359298706055,2.056476593017578,-2.6023359298706055,2.056476593017578,-2.6023359298706055,2.0564754009246826,-2.6023359298706055,2.056473970413208,-2.6023359298706055
2.3031402807920975,-1.1230741250652228,2.298557758331299,-1.1155505180358887,2.3037049770355225,-1.1210064888000488,2.3036320209503174,-1.121079444885254,2.2920572757720947,-1.132654070854187,2.0545029640197754,-1.872310996055603,2.0564770698547363,-2.6023359298706055,2.0564754009246826,-2.6023359298706055,2.056476354598999,-2.6023359298706055,2.056476354598999,-2.6023356914520264,2.0564756393432617,-2.6023359298706055,2.056474447250366,-2.6023359298706055
2.1589285010758656,-1.7174221714301066,2.1571595668792725,-1.717817783355713,2.158766984939575,-1.7162100076675415,2.1586945056915283,-1.7162832021713257,2.1471190452575684,-1.7278571128845215,2.0546274185180664,-2.5962371826171875,2.0564777851104736,-2.6023359298706055,2.0564754009246826,-2.6023359298706055,2.0564768314361572,-2.6023359298706055,2.0564773082733154,-2.6023361682891846,2.0564746856689453,-2.6023356914520264,2.056474208831787,-2.6023359298706055
1.463065040467973,-2.22512294592367,1.4644029140472412,-2.2266852855682373,1.462795615196228,-2.2250781059265137,1.462868571281433,-2.2251510620117188,1.4744428396224976,-2.2367258071899414,2.05462908744812,-2.596237897872925,2.0564777851104736,-2.6023361682891846,2.0564749240875244,-2.6023359298706055,2.0564768314361572,-2.6023356914520264,2.0564777851104736,-2.6023356914520264,2.056474208831787,-2.6023359298706055,2.0564754009246826,-2.6023356914520264
1.4955823109801358,-2.4215682785384827,1.4960383176803589,-2.415419101715088,1.4924997091293335,-2.4195563793182373,1.4925726652145386,-2.4196293354034424,1.5041470527648926,-2.431203842163086,2.0546305179595947,-2.596229314804077,2.0564780235290527,-2.6023364067077637,2.0564751625061035,-2.6023356914520264,2.056476593017578,-2.6023361682891846,2.0564770698547363,-2.6023361682891846,2.0564751625061035,-2.6023354530334473,2.056473970413208,-2.6023354530334473


==> threshold_selection.csv <==
thresh,means,stds
1,6.089504244725093,0.07374689897243733
2,5.4074840302677725,0.13955874929554046
3,5.430953486303116,0.07090525506461251
4,5.2921015408563425,0.10173940020370566
5,5.1377515094068045,0.14904643753024518
6,5.265101926299439,0.11850798307340304
7,5.343306701186258,0.16193334808634857
8,5.349847714687073,0.2026478877970776
9,5.389963389839326,0.22118274290932505
10,5.288313936295167,0.06078366341229806
20,5.4132050646684595,0.15035394161444526
30,5.708932270317682,0.14582581533422867


==> weights_distr.csv <==
nw0,nw1,nw2,lw0,lw1,lw2
0.6102913022041321,0.38809192180633545,1.702528715133667,0.5190261602401733,0.3881324231624603,3.106564521789551
0.8142606019973755,-0.3418678343296051,0.9590805172920227,1.0170050859451294,-0.16716216504573822,0.1930663287639618
0.6101640462875366,0.38800719380378723,1.7023884057998657,0.4933145046234131,0.5169540047645569,2.0380311012268066
0.6102102994918823,0.38806796073913574,1.7023826837539673,0.7686344981193542,0.09715960919857025,1.4518225193023682
0.8142611384391785,-0.3418678343296051,0.9590809941291809,0.8730188012123108,-0.13920147716999054,1.0227893590927124
0.6100821495056152,0.38764870166778564,1.7024601697921753,0.5398415923118591,0.7227537631988525,0.7292536497116089
0.6101037859916687,0.38782796263694763,1.702432632446289,0.3487977385520935,0.5960203409194946,1.5412728786468506
0.6103566884994507,0.3881150782108307,1.7025773525238037,0.8048220276832581,-0.15386946499347687,1.6216915845870972
0.6103466749191284,0.3881080746650696,1.7025792598724365,0.5589366555213928,0.9315341114997864,1.457360029220581
0.6101239919662476,0.38792678713798523,1.7024296522140503,0.5141236782073975,0.22996659576892853,2.788961172103882
0.7569195032119751,-0.03946705907583237,1.8637893199920654,0.7637573480606079,-0.2255353033542633,1.336356520652771
0.6102595329284668,0.3880462646484375,1.7024760246276855,0.644841194152832,0.38384222984313965,1.690212607383728
0.6101582646369934,0.3879585564136505,1.7024282217025757,-0.010079087689518929,1.0183424949645996,3.8982701301574707
0.6103202104568481,0.3880819082260132,1.7025783061981201,0.7217549681663513,0.9262518286705017,0.5840839147567749
0.7569429874420166,-0.03943006321787834,1.8637843132019043,0.8313001394271851,0.10095282644033432,1.9375481605529785
0.7568343281745911,-0.039492953568696976,1.863801121711731,0.6817108392715454,0.15665464103221893,2.2566685676574707
0.6101654767990112,0.38797032833099365,1.7024503946304321,0.6933314800262451,0.3003671169281006,2.255274772644043
0.7568889856338501,-0.03949304670095444,1.8638007640838623,0.9447864890098572,0.12843504548072815,0.7301862835884094
0.6098588109016418,0.3877255320549011,1.70235276222229,0.03087419830262661,0.49991926550865173,4.959699630737305
0.7574976086616516,-0.03944414481520653,1.8640496730804443,0.7492779493331909,0.23287446796894073,2.7613718509674072
0.7569641470909119,-0.03936607390642166,1.8637745380401611,0.7759559154510498,-0.2436458021402359,1.7187069654464722
0.6100822687149048,0.38790929317474365,1.7024000883102417,0.009626881219446659,0.6724041700363159,5.002177715301514
0.7546223998069763,-0.03884119167923927,1.86500084400177,0.558677613735199,0.5674409866333008,2.2860758304595947
0.7569032311439514,-0.039330027997493744,1.8638120889663696,0.49702367186546326,0.9349976778030396,3.522752285003662
0.7567300796508789,-0.03952613100409508,1.8638336658477783,0.8562207818031311,0.043607354164123535,1.7817460298538208
0.6100765466690063,0.38783833384513855,1.7024309635162354,0.11831231415271759,0.7911762595176697,3.235311508178711
0.6100921630859375,0.38790398836135864,1.7024178504943848,0.4313119351863861,0.39462900161743164,2.7623343467712402
0.6101115942001343,0.38788902759552,1.7023783922195435,-0.3440513610839844,2.0254757404327393,3.877811908721924
0.7563349008560181,-0.03918828070163727,1.8641557693481445,0.6300864815711975,0.15948869287967682,3.9915995597839355
0.7568725943565369,-0.03933729603886604,1.8638273477554321,0.5880637168884277,0.1654154658317566,3.2745983600616455
0.6101189255714417,0.387886643409729,1.7024027109146118,-0.2803206443786621,1.971981406211853,3.340200424194336
0.6102401614189148,0.38803887367248535,1.702469825744629,0.42629286646842957,0.8502054810523987,2.158390998840332
0.7569223046302795,-0.03938011825084686,1.8637813329696655,0.7483230829238892,0.2745399475097656,2.8875551223754883
0.6106486916542053,0.38836878538131714,1.7025635242462158,0.7026752829551697,0.1331733763217926,1.4390326738357544
0.6101457476615906,0.38798829913139343,1.7023520469665527,0.08582954108715057,1.2753314971923828,2.5792675018310547
0.6101701855659485,0.3880637288093567,1.7021794319152832,0.40909692645072937,1.4156297445297241,0.4190298020839691
0.7570534348487854,-0.03951166942715645,1.8642131090164185,0.6761512160301208,0.07425376772880554,2.277416229248047
0.6101940870285034,0.3878958821296692,1.7024062871932983,0.2102234661579132,1.6782068014144897,1.026249647140503
0.6102334856987,0.388614684343338,1.7023237943649292,0.10812170803546906,2.068925619125366,0.646052360534668
0.7570832967758179,-0.039538368582725525,1.8642263412475586,0.66093510389328,0.12669280171394348,2.6895060539245605
0.7569484710693359,-0.03945429250597954,1.8638336658477783,0.886807382106781,-0.021563876420259476,1.3751506805419922
0.7566757798194885,-0.03955402970314026,1.8639419078826904,0.7070054411888123,-0.40330636501312256,2.102963924407959
0.7569771409034729,-0.03958471491932869,1.8637933731079102,0.8713186383247375,0.1404837816953659,1.8098373413085938
0.7564451098442078,-0.03962879255414009,1.8639376163482666,0.8359780311584473,0.022800544276833534,1.8724398612976074
0.7564201951026917,-0.03957906737923622,1.8638969659805298,0.7711973786354065,-0.14818669855594635,1.768723487854004
0.7571696043014526,-0.03946610167622566,1.8638739585876465,0.5880279541015625,1.1925137042999268,3.674640417098999
0.7569270730018616,-0.03944344446063042,1.8638099431991577,0.72320955991745,0.3105333149433136,2.8636081218719482
0.7570133209228516,-0.03936255723237991,1.8637992143630981,0.5383667349815369,0.3635605573654175,3.1709389686584473
0.7568718194961548,-0.03942166641354561,1.8638066053390503,0.7939488291740417,-0.32348838448524475,2.1324803829193115
0.7566920518875122,-0.03951647877693176,1.8638607263565063,0.8557721376419067,-0.501476526260376,0.8420504331588745
0.7564912438392639,-0.0395648218691349,1.8639191389083862,0.5544660091400146,-0.13429753482341766,3.3803281784057617
0.7546072602272034,-0.03913335129618645,1.864601969718933,0.510973334312439,0.42898908257484436,3.5509798526763916
0.7569925785064697,-0.039121899753808975,1.8638087511062622,0.6967200636863708,0.2934623956680298,2.3940062522888184
0.7569144368171692,-0.03936445340514183,1.8637819290161133,0.7418188452720642,-0.551645040512085,1.6823230981826782
0.756662130355835,-0.039503708481788635,1.8637583255767822,0.8070293068885803,-0.06663409620523453,0.8321077227592468
0.7570052146911621,-0.039353836327791214,1.8638007640838623,0.8367382287979126,-0.2166653275489807,2.2071259021759033
0.7569878697395325,-0.0393742136657238,1.8637886047363281,0.753714382648468,0.040568865835666656,2.115525245666504
0.7545064687728882,-0.03852180391550064,1.8639384508132935,0.9333088397979736,0.18318864703178406,1.1456408500671387
0.7546133995056152,-0.03940083831548691,1.8640339374542236,0.9325512647628784,-0.45329564809799194,-0.14196178317070007
0.7544909119606018,-0.036658354103565216,1.8639062643051147,0.7213571071624756,-0.08108875900506973,2.2268459796905518
0.7544746994972229,-0.03902282565832138,1.8648184537887573,0.6271553039550781,-0.05661589652299881,2.04931378364563
0.7546268701553345,-0.03971581161022186,1.8640772104263306,0.7241823673248291,-0.017270011827349663,2.233961820602417
0.610338568687439,0.3880956470966339,1.702603816986084,0.4847993850708008,0.8832427263259888,2.6959314346313477
0.6105737090110779,0.3914117217063904,1.7022161483764648,0.36847418546676636,1.8405892848968506,0.16675369441509247
0.6103763580322266,0.3898946940898895,1.7022806406021118,0.3583158552646637,0.8992342948913574,1.4527233839035034
0.7556345462799072,-0.04049094766378403,1.8642284870147705,0.7905829548835754,0.032711293548345566,1.8310151100158691
0.7556260824203491,-0.039464376866817474,1.8642401695251465,0.9032751321792603,-0.4278104901313782,-0.21871034801006317
0.7565608024597168,-0.03959016874432564,1.8639415502548218,0.8710612654685974,-0.3350488245487213,1.5194813013076782
0.7555161118507385,-0.03971457853913307,1.864359736442566,0.7486820816993713,-0.1463179588317871,1.8713665008544922
0.7546214461326599,-0.03913269191980362,1.8646337985992432,0.6851873993873596,0.10787781327962875,1.9227371215820312
0.7555984258651733,-0.039700448513031006,1.8640902042388916,0.763491153717041,-0.09410065412521362,1.5024609565734863
0.7556340098381042,-0.03963043540716171,1.8639990091323853,0.8976041078567505,-0.1771003156900406,0.7457820177078247
0.7559584975242615,-0.03958247974514961,1.863986611366272,0.7974952459335327,-0.12850351631641388,0.9641778469085693
0.7551724314689636,-0.03961498662829399,1.8640857934951782,0.7199612855911255,-0.24057592451572418,1.518656611442566
0.7546126842498779,-0.03915625810623169,1.8645215034484863,0.7940605282783508,-0.005850404500961304,1.3769105672836304
0.755018949508667,-0.03953897953033447,1.8640683889389038,0.8378742337226868,0.15767374634742737,1.962248682975769
0.7561627626419067,-0.039670564234256744,1.8638842105865479,0.7642397880554199,-0.25999176502227783,1.5673614740371704
0.7549146413803101,-0.040205590426921844,1.8640239238739014,0.6385106444358826,-0.2629682123661041,1.976933479309082
0.7539395093917847,-0.039335865527391434,1.8636682033538818,0.8916550278663635,-0.2484579086303711,0.3308396637439728
0.7546800971031189,-0.03969394788146019,1.8640673160552979,0.8701329231262207,-0.1475909948348999,1.190804123878479
0.7545163631439209,-0.03907394036650658,1.8647178411483765,0.5886956453323364,-0.5958384871482849,1.942916750907898
0.7546347975730896,-0.03951729089021683,1.8640133142471313,0.8268736004829407,-0.2655455768108368,0.8818889856338501
0.8200997114181519,-0.3382702171802521,0.6171198487281799,0.8303393721580505,-0.36082255840301514,0.34733250737190247
0.7568082809448242,-0.039503809064626694,1.8659288883209229,0.863908052444458,-0.8020040392875671,-0.6674840450286865
0.6101521253585815,0.38800865411758423,1.7022510766983032,0.2656953036785126,1.2041269540786743,2.464899778366089
0.5938151478767395,0.3869066536426544,1.5576200485229492,0.3174145817756653,0.7468269467353821,2.254960536956787
0.5937871336936951,0.38712039589881897,1.5575792789459229,0.23286215960979462,0.8573912978172302,1.7955654859542847
0.7571187019348145,-0.03951764479279518,1.8657842874526978,0.7244049310684204,-0.29297664761543274,1.384086012840271
0.7563291192054749,-0.03946700319647789,1.865211009979248,0.8400254845619202,-0.5265827775001526,0.7265954613685608
0.7558441758155823,-0.03949786722660065,1.8644514083862305,0.8120531439781189,-0.4469299614429474,0.45851975679397583
0.7553758025169373,-0.03959300369024277,1.8642696142196655,0.8853626847267151,-0.17316044867038727,0.3653910458087921
0.7562097311019897,-0.04059566557407379,1.8663302659988403,0.9447610974311829,-0.17670267820358276,0.2730678617954254
0.7559567093849182,-0.04056611284613609,1.8656774759292603,0.756697416305542,-0.1239565834403038,1.4087103605270386
0.7553642988204956,-0.039568666368722916,1.8642902374267578,0.8075088858604431,-0.4099437892436981,0.6388190984725952
0.7549821138381958,-0.039474453777074814,1.8640586137771606,0.7089709639549255,-0.027449578046798706,2.0987958908081055
0.755142331123352,-0.039551474153995514,1.8641245365142822,0.7318410873413086,-0.27314046025276184,0.7566908597946167
0.7546106576919556,-0.03923804312944412,1.8641932010650635,0.7941632866859436,-0.6163340210914612,0.6991652250289917
0.7547882795333862,-0.039366886019706726,1.8640766143798828,0.8177056908607483,-0.1284744292497635,1.8904739618301392
0.7545804977416992,-0.039161257445812225,1.8644462823867798,0.7210288047790527,-0.2651077210903168,1.234693169593811
0.7545363306999207,-0.039243295788764954,1.8640719652175903,0.7376677989959717,-0.1925736665725708,1.868959665298462
0.754795491695404,-0.03845187649130821,1.7993688583374023,0.780880868434906,-0.5170290470123291,0.15655407309532166
0.7546133995056152,-0.03921186923980713,1.8642152547836304,0.8419479131698608,-0.3289406895637512,0.39352118968963623
0.7544177770614624,-0.03812272101640701,1.799046277999878,0.6643112897872925,-0.23194269835948944,1.2972103357315063
0.7544593214988708,-0.03900840878486633,1.864928126335144,0.8080592155456543,0.23110675811767578,1.1351004838943481
0.754658043384552,-0.03918848931789398,1.8644418716430664,0.735643744468689,-0.30451205372810364,1.0946102142333984
0.7545908689498901,-0.038363922387361526,1.7991816997528076,0.6834220886230469,-0.5398578643798828,0.1598503589630127
0.4759638011455536,0.7877137064933777,3.551908493041992,0.5426023006439209,0.46643316745758057,3.2942521572113037
0.7549481391906738,-0.03925331309437752,1.8646094799041748,0.7694292664527893,-0.226371169090271,0.5770284533500671
0.5938010811805725,0.3868868052959442,1.5575637817382812,0.33284902572631836,0.6908475756645203,1.645145297050476
0.593869686126709,0.3867453336715698,1.557716727256775,0.1484230011701584,1.085801124572754,3.071131467819214
0.7568851709365845,-0.03953210264444351,1.866295337677002,0.8943134546279907,-0.6079872250556946,-1.4285115003585815
0.5417182445526123,0.3835221529006958,1.4023884534835815,0.13259677588939667,0.20959293842315674,1.6946595907211304
0.7569138407707214,-0.0395384281873703,1.8663549423217773,0.8718103170394897,-0.7531049251556396,-0.9469522833824158
0.7568411827087402,-0.03959330916404724,1.866287350654602,0.7954356074333191,-0.1260281503200531,0.8014240860939026
0.7562645673751831,-0.04083754122257233,1.8664542436599731,0.7706400752067566,-0.10468637943267822,1.7794384956359863
0.7560712099075317,-0.039675015956163406,1.8658243417739868,0.8434863090515137,-0.1852918118238449,0.2324943095445633
0.7560689449310303,-0.04029136523604393,1.8661233186721802,0.8461584448814392,-0.3073235750198364,-0.1764242947101593
0.7552778720855713,-0.03974877670407295,1.8015549182891846,0.8962637186050415,-0.44631603360176086,-0.16868387162685394
0.7698187828063965,0.25321605801582336,1.7065565586090088,0.8708236813545227,-0.04383218288421631,1.265344500541687
0.754551112651825,-0.0386417880654335,1.7988476753234863,0.6389603614807129,-0.28932732343673706,0.8905482292175293
0.7551287412643433,-0.039741430431604385,1.802007794380188,0.8834543228149414,-0.10214734077453613,0.9089568257331848
0.7548177242279053,-0.038738913834095,1.7999589443206787,0.8331626653671265,-0.12131394445896149,1.021686315536499
0.5417190790176392,0.38352203369140625,1.402453064918518,0.6244461536407471,0.821538507938385,1.3061660528182983
0.4575706720352173,-0.3013632893562317,1.2711790800094604,0.8152588605880737,-0.45860788226127625,-0.052559755742549896
0.5417174100875854,0.38352254033088684,1.4023889303207397,0.5740793943405151,0.17484360933303833,1.0372899770736694
0.5031134486198425,-0.023340720683336258,1.147696614265442,1.0134493112564087,0.30990365147590637,0.7888809442520142
0.5938802361488342,0.386589914560318,1.5577478408813477,0.2340155988931656,0.972228467464447,3.6317036151885986
0.7570471167564392,-0.03953609615564346,1.8666331768035889,0.888106644153595,-0.2192806452512741,0.3913800120353699
0.7569622993469238,-0.03954734653234482,1.8664740324020386,0.7089859843254089,-0.0991651639342308,1.01798415184021
0.5938814878463745,0.38670581579208374,1.557735800743103,0.5910064578056335,0.4166514575481415,1.8690382242202759
0.7570264935493469,-0.03950730338692665,1.866695523262024,0.6102755665779114,-0.021662240847945213,2.1146507263183594
0.7555993795394897,-0.03939947858452797,1.866153597831726,0.8596919775009155,-0.4675315022468567,-1.1737067699432373
0.9058550000190735,-0.45674675703048706,-0.740207850933075,0.9090763926506042,-0.2268349826335907,0.05094623565673828
0.8681532740592957,-0.14976994693279266,-0.05020681768655777,0.8890336155891418,-0.048964790999889374,0.4766068458557129
0.8683294653892517,-0.15008625388145447,-0.05069447681307793,0.8939235210418701,-0.08825776726007462,0.10954663157463074
0.66363924741745,-0.30987048149108887,0.690778374671936,0.6409801840782166,-0.1708332896232605,1.5954511165618896
0.7030149102210999,0.014447848312556744,0.9701250195503235,0.5685290098190308,0.002297752071171999,1.2499511241912842
0.6636395454406738,-0.30987057089805603,0.690778911113739,0.615250289440155,0.1574832648038864,2.177656412124634
0.868116557598114,-0.14975981414318085,-0.050254616886377335,0.9433329701423645,-0.3983876705169678,-1.2350084781646729
0.8681533932685852,-0.14976093173027039,-0.05020181089639664,0.836595356464386,-0.5090560913085938,-1.3476372957229614
0.8683228492736816,-0.14982926845550537,-0.050066832453012466,0.873490035533905,-0.19369637966156006,-0.438986599445343
0.8681965470314026,-0.14973169565200806,-0.05016816779971123,0.958739697933197,-0.08451133221387863,0.23247621953487396
0.5451907515525818,0.511366069316864,1.9191389083862305,0.35782530903816223,0.620282769203186,2.984504222869873
0.8682990074157715,-0.14974194765090942,-0.05031859874725342,0.8353884220123291,-0.05675883591175079,0.6765744090080261
0.8680643439292908,-0.14976295828819275,-0.05034593865275383,0.8572366237640381,-0.07050862908363342,0.49430766701698303
0.8680450916290283,-0.14976766705513,-0.05035993456840515,0.7956404685974121,-0.023229578509926796,0.2179342806339264
0.8683783411979675,-0.15024936199188232,-0.050840139389038086,0.9766072630882263,-0.43013444542884827,-1.0202800035476685
0.7564798593521118,-0.03949863836169243,1.8660831451416016,0.9378455877304077,-0.7610034942626953,-1.4229836463928223
0.8681998252868652,-0.14872993528842926,-0.050497379153966904,0.9992242455482483,-0.1657610535621643,-0.8539321422576904
0.8680869340896606,-0.14973922073841095,-0.050302229821681976,0.7849730253219604,-0.2727581858634949,-0.5473390221595764
0.8683322072029114,-0.1498648077249527,-0.05002708360552788,0.9644355773925781,-0.0357743538916111,-0.39245566725730896
0.8682594895362854,-0.14959271252155304,-0.05012170597910881,0.8876923322677612,-0.16775144636631012,-0.17983338236808777
0.5454587936401367,0.5114319324493408,1.9191741943359375,0.5466463565826416,0.5435565114021301,2.1809887886047363
0.8683022856712341,-0.14975318312644958,-0.04992034286260605,0.7809506058692932,-0.08335930109024048,0.21977746486663818
0.9242694973945618,-0.062330394983291626,-0.2777562141418457,0.8915472626686096,-0.1402517706155777,-0.1794692426919937
0.8377393484115601,0.04716124385595322,0.8761342167854309,0.8330568075180054,0.08574024587869644,1.4379655122756958
0.2525027394294739,0.7357490658760071,2.676025390625,0.21264931559562683,0.8163349032402039,3.217820167541504
0.4090610444545746,0.5834590196609497,3.102041721343994,0.5298517942428589,0.46388790011405945,2.148707389831543
0.7117399573326111,0.1769029051065445,1.7540066242218018,0.3224371373653412,0.5498555302619934,3.959214210510254
0.787066638469696,0.047776032239198685,1.1774903535842896,0.8745613694190979,-0.18897047638893127,-0.5692639350891113
0.7117438912391663,0.17720237374305725,1.7537014484405518,0.4581325948238373,0.32592540979385376,3.4578168392181396
0.8679624795913696,-0.14583386480808258,-0.05152525380253792,1.0997525453567505,-0.11740198731422424,-0.9548634886741638
0.7870192527770996,0.04780225455760956,1.177484154701233,0.6592721343040466,0.15049703419208527,2.193173408508301
0.8300795555114746,0.02362135797739029,0.6857304573059082,0.7716189026832581,0.028791237622499466,0.5457307696342468
0.787220299243927,0.04767122492194176,1.1776084899902344,0.9347012639045715,-0.13703526556491852,-0.5951175689697266
0.7872791886329651,0.04780539870262146,1.177591323852539,0.742904782295227,-0.08833540230989456,-0.602413535118103
0.4090600907802582,0.583456814289093,3.1020538806915283,0.47689974308013916,0.5491196513175964,2.3977842330932617
0.7117574214935303,0.17686009407043457,1.753792643547058,1.001734733581543,-0.09738000482320786,-0.41283607482910156
0.6684354543685913,0.22689135372638702,1.4184105396270752,0.6566202044487,0.30259236693382263,1.4878994226455688
0.6947557330131531,0.10571976751089096,0.8243372440338135,0.725537121295929,0.13686460256576538,1.4736684560775757
0.020777909085154533,0.9122341275215149,2.798815965652466,-0.05024567246437073,0.9374562501907349,2.9226856231689453
0.8377405405044556,0.04716118425130844,0.8761335611343384,0.5970554351806641,0.10620208084583282,0.7214595079421997
0.4256424009799957,0.25864213705062866,2.4036872386932373,0.5074659585952759,0.33938491344451904,2.507446765899658
0.8677672147750854,-0.14307568967342377,-0.05239609628915787,0.795047402381897,-0.0035470309667289257,0.4664607048034668
0.7863544225692749,0.04800672084093094,1.1771042346954346,0.4131665825843811,0.18291698396205902,2.6205332279205322
0.4225125312805176,0.23378947377204895,3.0874392986297607,0.36598145961761475,0.3162047266960144,3.813976287841797
0.7863407135009766,0.048007782548666,1.1770848035812378,0.8434221744537354,-0.027963656932115555,-0.2510400414466858
0.7862990498542786,0.04794955253601074,1.1771427392959595,0.6809634566307068,-0.0018125083297491074,0.9970015287399292
0.867749035358429,-0.14275331795215607,-0.052532654255628586,0.5911779999732971,0.15343616902828217,1.9016088247299194
0.6748496294021606,0.10298469662666321,1.6284098625183105,0.7260028719902039,0.3035222291946411,2.3294918537139893
0.756611704826355,-0.03967166319489479,1.8638352155685425,0.6307920217514038,0.2006598711013794,3.2433388233184814
0.757020115852356,-0.039346467703580856,1.8638075590133667,0.5449367761611938,0.5165941119194031,3.7888989448547363
0.6100874543190002,0.3878450393676758,1.7024258375167847,-0.07187151908874512,1.204326868057251,2.953547716140747
0.7572901844978333,-0.03952893614768982,1.8643914461135864,0.6768882274627686,0.16355179250240326,2.518327236175537
0.6074511408805847,0.013177026994526386,0.7992703914642334,0.47789084911346436,0.1627555787563324,3.4443066120147705
0.756986677646637,-0.03937447816133499,1.8638066053390503,0.834130048751831,0.3690676987171173,1.4672634601593018
0.868288516998291,-0.14986510574817657,-0.04999832808971405,1.1092700958251953,-0.2328614443540573,-1.469245433807373
0.40255457162857056,0.7697639465332031,4.814304828643799,0.6260808706283569,-0.10576770454645157,1.2647265195846558
0.8681221604347229,-0.1497553586959839,-0.050269756466150284,0.8100033402442932,-0.30467450618743896,-0.0744844302535057
0.7553056478500366,-0.039910539984703064,1.8020012378692627,0.8265541791915894,-0.6090260744094849,0.004567304626107216
0.7863807082176208,0.0480281226336956,1.1770963668823242,0.800744354724884,0.15312789380550385,1.800935983657837
0.8386222720146179,-0.006552866660058498,0.13724462687969208,0.8953169584274292,0.001032738946378231,0.13514551520347595
0.8683371543884277,-0.15026181936264038,-0.050883643329143524,1.0722930431365967,-0.8185404539108276,-2.008254289627075
0.7551996111869812,-0.039644286036491394,1.8640966415405273,0.8898624181747437,-0.29950621724128723,0.016007622703909874
0.7544649243354797,-0.038891181349754333,1.8639510869979858,0.8219254612922668,0.37929463386535645,2.446814775466919
0.610170841217041,0.3879864811897278,1.7024257183074951,0.553805947303772,0.30629971623420715,2.7426748275756836
0.6103420853614807,0.3880908489227295,1.702606439590454,0.8981566429138184,0.21193695068359375,-0.09568905085325241
0.6103488802909851,0.3881078362464905,1.7025755643844604,0.8742782473564148,-0.2054789662361145,1.0694794654846191
0.7569631338119507,-0.039332758635282516,1.8637840747833252,0.4594690799713135,0.9384730458259583,3.5032005310058594
0.6074493527412415,0.013177262619137764,0.7992666363716125,0.6808721423149109,0.06509421020746231,1.3723649978637695
0.8683291673660278,-0.15020667016506195,-0.05086442083120346,0.9809865951538086,-0.21366910636425018,-0.22186221182346344
0.7569822669029236,-0.03935406357049942,1.8637992143630981,0.5952823162078857,0.6941709518432617,4.126591205596924
0.7568535804748535,-0.03933512046933174,1.8638277053833008,0.5630824565887451,0.2795993983745575,3.2029173374176025

